KIC 4150611: A quadruply eclipsing heptuple star system with a g-mode period-spacing pattern Eclipse modelling of the triple and spectroscopic analysis

KIC 4150611 is a high-order multiple composed of a triple system composed of the F1V primary (Aa), which is eclipsed on a 94.2d period by a tight 1.52d binary composed of two dim K/M dwarfs (Ab1, Ab2), which also eclipse each other; an 8.65d eccentric, eclipsing binary composed of two G stars (Ba, Bb); and another faint eclipsing binary composed of two stars of unknown spectral type (Ca and Cb). In addition to its many eclipses, the system is an SB3 spectroscopic multiple (Aa, Ba, and Bb) and the primary (Aa) is a hybrid pulsator. We employ a novel photometric analysis of the complicated eclipse geometry of Aa to obtain orbital and stellar properties of the triple. We acquired 51 TRES spectra at the Fred L. Whipple Observatory, calculating radial velocities and orbital elements of Aa (SB1) and the B binary (SB2). These spectra and radial velocities are used to perform spectral disentangling for Aa, Ba, and Bb. Spectral modelling is applied to the disentangled spectrum of Aa to obtain atmospheric properties. We obtain precise stellar properties of the triple, including the mass ratios (MAa/(MAb1 + MAb2) = 3.61 +/- 0.01, MAb1/MAb2 = 1.113 +/- 0.001), separation ratio (aAab/aAb1Ab2 = 21.81 +/- 0.01), orbital periods (PAab = 94.29486 +/- 0.00008d, PAb1Ab2 = 1.522248 +/- 0.000001d), and stellar radii (RAa = 1.64 +/- 0.06 Rsun, RAb1 = 0.42 +/- 0.01 Rsun, RAb2 = 0.38 +/- 0.01 Rsun). Radial velocity fitting and spectral disentangling arrive at orbital elements for Aa, Ba, and Bb in excellent agreement with each other and with previous results in the literature. Spectral modelling on the disentangled spectrum of Aa provides constraints on the effective temperature (Teff = 7280 +/- 70 K), surface gravity (log(g) = 4.14 +/- 0.18 dex), micro-turbulent velocity (vmicro = 3.61 +/- 0.19 km s-1), rotation velocity (v sin i = 127 +/- 4 km s-1), and metallicity ([M/H] = -0.23 +/- 0.06).

==> eclipse_bounds_table.csv <==
Variable,Range,Units
\MAa,1.2-1.8,M\solar
\MAbone,0.35-0.55,M\solar
\MAbtwo,0.25-0.45,M\solar
\RAa,1.2-2.4,R\solar
\RAbone,0.3-0.7,R\solar
\RAbtwo,0.3-0.7,R\solar
\aAab,106-118,R\solar
\aAbonebtwo,4.8-6.0,R\solar
\fAab,4.0-4.3,Radians
\fAbonebtwo,0-$2\pi$,Radians
Light fraction,,-


==> pics/full_arr_ESC_83_87.txt <==
1.357402524040877578e+00 4.176377034719758741e-01 3.750457066019303176e-01 1.125288233295738110e+02 5.153990821883951412e+00 1.617232642447395063e+00 4.314850946949972954e-01 3.871823587366087227e-01 3.561789235563883049e-01 5.453198823836538089e-01 4.199440138133592626e+00 1.532849863155081760e+00 8.417283473136311089e-01
1.343787258087890901e+00 4.146187144269538605e-01 3.726657509019107861e-01 1.121961890782319813e+02 5.142264005530368109e+00 1.609483443668689340e+00 4.325365975336392110e-01 3.884358636830462785e-01 3.557600605463121513e-01 5.266348777080893662e-01 4.199435292524450247e+00 1.531882224141103643e+00 8.300938372644272034e-01
1.408268221434178846e+00 4.325199682563208858e-01 3.881369066758087460e-01 1.138876593254750844e+02 5.213918875782203699e+00 1.661742845882582920e+00 4.381511120777827895e-01 3.931683769412562257e-01 3.881491681850844921e-01 3.227097198904502195e-01 4.199424485975583821e+00 1.533186923547751102e+00 8.689500363324750287e-01
1.347924729734923943e+00 4.153717997130075279e-01 3.733157605201521401e-01 1.122933324418017946e+02 5.145314890634354654e+00 1.613242798237155551e+00 4.330442337505033823e-01 3.882795104930534258e-01 3.566344661290148377e-01 5.197084268586649181e-01 4.199448813080163490e+00 1.533440912411677237e+00 8.329995931763379824e-01
1.356663990367491079e+00 4.184279634615358234e-01 3.757503957420392227e-01 1.125420395108003078e+02 5.157226825103316870e+00 1.624687915786359849e+00 4.291925588950541992e-01 3.851872585307495878e-01 3.658417376326063009e-01 3.597887240941964881e-01 4.199413692732379744e+00 1.534198761544678380e+00 8.592550967834190478e-01
1.365031383223025419e+00 4.244048302906771042e-01 3.801026655598101489e-01 1.128673606914032774e+02 5.179493520825515951e+00 1.623712645836362434e+00 4.340143695225492926e-01 3.892620810614410010e-01 3.605785133462008907e-01 3.897503311135673276e-01 4.199430259072860494e+00 1.530759080494940250e+00 8.404379750862923659e-01
1.390791336366596687e+00 4.291789042004722221e-01 3.857070053999223092e-01 1.134904818707821903e+02 5.201667680373444291e+00 1.630830353801935306e+00 4.381655214335290482e-01 3.931292961188000423e-01 3.581174383351282686e-01 3.716005190537866598e-01 4.199442893612887140e+00 1.533152795899496157e+00 8.307339375573109530e-01
1.394385988342928595e+00 4.299732557123375765e-01 3.859122057567014874e-01 1.135691686673110468e+02 5.203794296892973570e+00 1.631588273842952796e+00 4.346091078951140330e-01 3.902140535380235753e-01 3.569242775484341434e-01 4.840928224583438411e-01 4.199429902151188720e+00 1.533031968397242650e+00 8.450265160355558969e-01
1.342781573374035142e+00 4.154125711953198241e-01 3.720534230372574691e-01 1.121817447183161107e+02 5.142659543635054398e+00 1.612659808657030736e+00 4.321137563028678019e-01 3.879515983640572374e-01 3.624161181218615302e-01 3.369734676720811395e-01 4.199447567965136408e+00 1.532171457081705102e+00 8.371875506075273643e-01
1.340487479970949636e+00 4.148456905236078684e-01 3.722611971346277970e-01 1.121352115594623626e+02 5.141877513596803340e+00 1.611743161680521341e+00 4.319938657754605060e-01 3.872076556321562002e-01 3.614788234307975134e-01 3.745488173940265675e-01 4.199458481610079730e+00 1.531957993311203969e+00 8.377899964353332507e-01
1.339599545989530460e+00 4.136859694447087010e-01 3.714009796798349861e-01 1.120840223310211599e+02 5.137474910917416260e+00 1.600633731655725756e+00 4.285250232400594217e-01 3.850884804213984824e-01 3.478419619954667974e-01 3.900777511301931622e-01 4.199436299902036041e+00 1.532376560419986156e+00 8.344555563199939074e-01
1.360705902010880486e+00 4.204222298977910999e-01 3.773423829998511780e-01 1.126749654535754530e+02 5.164982630358077920e+00 1.631372038208131592e+00 4.353317591045351986e-01 3.906727409823788078e-01 3.729289673394301508e-01 3.789632740951706658e-01 4.199427050727307709e+00 1.530323032881509393e+00 8.460298999733304459e-01
1.341574637391108826e+00 4.147658008946189523e-01 3.724859664944500937e-01 1.121567954907221889e+02 5.142191801143087382e+00 1.624836424380125433e+00 4.291169582185418996e-01 3.845797637633703303e-01 3.739624977463189559e-01 3.670852497246163137e-01 4.199425489165047765e+00 1.532882505773013770e+00 8.630855927097401681e-01
1.339195315039519718e+00 4.153110124506233514e-01 3.730221517951144983e-01 1.121341141325788158e+02 5.144546412199799690e+00 1.614360063237342491e+00 4.336672278770424271e-01 3.891029724099018261e-01 3.608588920661333077e-01 4.476055044899078239e-01 4.199454266618596776e+00 1.531799553605680320e+00 8.322899438391549998e-01
1.343248679149399605e+00 4.153183308727401157e-01 3.729022939601540632e-01 1.122032329981902734e+02 5.144300894564487692e+00 1.616086865288941521e+00 4.331453727293271827e-01 3.885014555285326021e-01 3.622275010735712675e-01 5.050133265688676598e-01 4.199464060729781067e+00 1.532438669232299988e+00 8.369456436051558867e-01
1.347632761055856054e+00 4.167589696943493904e-01 3.736497686780704819e-01 1.123184144222127969e+02 5.149056199378968302e+00 1.619988227560197558e+00 4.297588038669429289e-01 3.859126262280995756e-01 3.650955245190988241e-01 4.300633429593219703e-01 4.199452738440926147e+00 1.532953340748806736e+00 8.534092531945518534e-01
1.351747355716275356e+00 4.173161111027122172e-01 3.748930766502672762e-01 1.124218293924108991e+02 5.152963022472473398e+00 1.614940551432975990e+00 4.316685765149289589e-01 3.873400100511003030e-01 3.594786419025516877e-01 4.184000048300652308e-01 4.199416997211406155e+00 1.532482278505834072e+00 8.410108166419110187e-01
1.359517938407543758e+00 4.197976010006090886e-01 3.769875578895495738e-01 1.126372736544834225e+02 5.162868149829844988e+00 1.611477723209169044e+00 4.291324705976700127e-01 3.848815074290362070e-01 3.493316588755372432e-01 5.519770433710209367e-01 4.199464405763885466e+00 1.530699050972773367e+00 8.449006621157538754e-01
1.368485526042394929e+00 4.219901327815792080e-01 3.793818813705770454e-01 1.128727461626976094e+02 5.172754766496843182e+00 1.634706096753435922e+00 4.336053144954227778e-01 3.889384599879013860e-01 3.712871624246089630e-01 5.014859181022401913e-01 4.199425748741584918e+00 1.531236832639306877e+00 8.555600648182113410e-01
1.347105032595431240e+00 4.156555448425809929e-01 3.735090892441579324e-01 1.122873267693006341e+02 5.146353242366324743e+00 1.618292090377475123e+00 4.317091417503589046e-01 3.871106539548272996e-01 3.641553588097071747e-01 4.358534751502181059e-01 4.199439339596120035e+00 1.532962730793991701e+00 8.444933498809032990e-01
1.336149383852276884e+00 4.133619803749417065e-01 3.709417308804138780e-01 1.120095835548097227e+02 5.135765193162502129e+00 1.609149910258032001e+00 4.299229176250992657e-01 3.854731849056418636e-01 3.561745411902169645e-01 4.821404026911342289e-01 4.199434484936864997e+00 1.532493131000841169e+00 8.405356601167869313e-01
1.390804871954045341e+00 4.290706791727052494e-01 3.847337148617986924e-01 1.134720877689727843e+02 5.199368372801841609e+00 1.627765586732109915e+00 4.365777692165709323e-01 3.921093361421887358e-01 3.517249821987766256e-01 5.410791921474413790e-01 4.199421230410033345e+00 1.531261869497737349e+00 8.321949528068178781e-01
1.371544339452585248e+00 4.217942734009620942e-01 3.788959060133127443e-01 1.129138409809798702e+02 5.171287495175234561e+00 1.649192803590770806e+00 4.348293876874652075e-01 3.904134946453285404e-01 3.889001184738941630e-01 3.484298785422709210e-01 4.199409242415979016e+00 1.531925484538856352e+00 8.693414596674383654e-01
1.365239105821597798e+00 4.216232320205660633e-01 3.787143653369492435e-01 1.127984926868092401e+02 5.170527008259790946e+00 1.622380316376693887e+00 4.360546273763477032e-01 3.917602595034372359e-01 3.593594031375325626e-01 4.679614068911134295e-01 4.199430083639506428e+00 1.533054613362508922e+00 8.303997394968090084e-01
1.339052541682677511e+00 4.137842266124556190e-01 3.724326261373842040e-01 1.120943150793613228e+02 5.139938051635296823e+00 1.611657890339804444e+00 4.296018080611238577e-01 3.861462358424175845e-01 3.598085830227128468e-01 4.493064059649036213e-01 4.199428345121804185e+00 1.532309944013746206e+00 8.440561280544921496e-01
1.340182321231813800e+00 4.136328476094314754e-01 3.714398733625208227e-01 1.120940345736068764e+02 5.137447134870347654e+00 1.615844142380160608e+00 4.318471382905427758e-01 3.878088986661284432e-01 3.637137283372962049e-01 4.488035447409376433e-01 4.199459059367827152e+00 1.530020339495633319e+00 8.406882900277166115e-01
1.340739469157858244e+00 4.143560386237166160e-01 3.719343951287264471e-01 1.121251912496063312e+02 5.140100754123260174e+00 1.621231453663481981e+00 4.320616435923466114e-01 3.876039857875072658e-01 3.688427925290851395e-01 3.440382276516465998e-01 4.199405791694333701e+00 1.530635475815261826e+00 8.453231454536752620e-01
1.347471644468138496e+00 4.161510883713412379e-01 3.735844453322300640e-01 1.123038010349634135e+02 5.147590699554944749e+00 1.626400265028957959e+00 4.286974710447303827e-01 3.850792573166652022e-01 3.751748859315315321e-01 4.259146787025706593e-01 4.199474924529185138e+00 1.535073653895125734e+00 8.674608164482244810e-01
1.350876843503012070e+00 4.159527939846820455e-01 3.731264742732925965e-01 1.123518235122975710e+02 5.146169276706748619e+00 1.613345173661919318e+00 4.325638199863934830e-01 3.879545401231720425e-01 3.551123787177838942e-01 4.014306111428075363e-01 4.199432327267179410e+00 1.531949311288999471e+00 8.327349028453941981e-01
1.371517208623648232e+00 4.229705996375108246e-01 3.798352040793939732e-01 1.129501056457491615e+02 5.175837400659713872e+00 1.629394380390142727e+00 4.309247879913186696e-01 3.867037422993387374e-01 3.649424167665685781e-01 4.713409957822099483e-01 4.199423979537952434e+00 1.532409396641035482e+00 8.585650294369813196e-01
1.359799928769716004e+00 4.199901283968050514e-01 3.768829060780484186e-01 1.126436870667264429e+02 5.163056699470229383e+00 1.630843055067921155e+00 4.323380729634989650e-01 3.881997398711937164e-01 3.705332779094754891e-01 4.138739580936180995e-01 4.199448734465283550e+00 1.531651607739089371e+00 8.545688138880364049e-01
1.376774959120122155e+00 4.244922199215834246e-01 3.813263735358161655e-01 1.130931727553574291e+02 5.182306699107956938e+00 1.634483279764218366e+00 4.343022866025673667e-01 3.895390836239556176e-01 3.695485849258219879e-01 3.559943992729803774e-01 4.199461257054742269e+00 1.530405301977388666e+00 8.524361242152332929e-01
1.343278137552596396e+00 4.164687898175722935e-01 3.740502842225658098e-01 1.122441441569251168e+02 5.149295977037889216e+00 1.619153379430708695e+00 4.329394855884688420e-01 3.886644626806314839e-01 3.639933343343793593e-01 4.809894274784943247e-01 4.199466534285662966e+00 1.532614848482424019e+00 8.409164958684915980e-01
1.339333990038532596e+00 4.142116377275494310e-01 3.715146541866012897e-01 1.120906177616629691e+02 5.138868479455769744e+00 1.614747340389659502e+00 4.300974415983743193e-01 3.857944290645680674e-01 3.648683715923412008e-01 4.434095551064378693e-01 4.199435012849237481e+00 1.532637823776339614e+00 8.487351324482681481e-01
1.392210590507821699e+00 4.284830199168753739e-01 3.848386953413407974e-01 1.134879391147406125e+02 5.198338353514378340e+00 1.633520019874296958e+00 4.322649609616858735e-01 3.877915181345677476e-01 3.607172692515306922e-01 4.975506884408187336e-01 4.199443213885341919e+00 1.532824293414718930e+00 8.578864076776522296e-01
1.342923371638158114e+00 4.151800277370101822e-01 3.729388166991019493e-01 1.121957592420235272e+02 5.144077654147547030e+00 1.613043547389543475e+00 4.327222587765188200e-01 3.881427996710292705e-01 3.593072316461221050e-01 4.560402943970552903e-01 4.199466477456034852e+00 1.533470406674068087e+00 8.354473680066807351e-01
1.344324054113574141e+00 4.163828546005717834e-01 3.738226011123496062e-01 1.122569117977033812e+02 5.148615781275975856e+00 1.611480209142785780e+00 4.319529883248748314e-01 3.879012939122046810e-01 3.553274601465785665e-01 4.261908382001547979e-01 4.199443727594685427e+00 1.531909837407809283e+00 8.353627973855367594e-01
1.348224550657601828e+00 4.159907688469879350e-01 3.735111278861866224e-01 1.123128079828993577e+02 5.147088583321272282e+00 1.610547828980011253e+00 4.320048597961546610e-01 3.872877336886194621e-01 3.542117067736702540e-01 4.181863563582675081e-01 4.199412645680546952e+00 1.530958654031435051e+00 8.335460570349311205e-01
1.346981447941796972e+00 4.152196599579681124e-01 3.735781643371587357e-01 1.122787686442339634e+02 5.145555754071871490e+00 1.617456292072660284e+00 4.330952845816748442e-01 3.884643370068886492e-01 3.621662669556617309e-01 4.428412535519996585e-01 4.199470027996174970e+00 1.532820784355070520e+00 8.372629321746333231e-01
1.391433469908305520e+00 4.289031894733661421e-01 3.849597941583708383e-01 1.134839030130365245e+02 5.199493598189010690e+00 1.631114038257065912e+00 4.379404798288747958e-01 3.927435766769424297e-01 3.568068320480941025e-01 5.933551985169660536e-01 4.199440751152413220e+00 1.531165913288996760e+00 8.334019151140243942e-01
1.368648696500512907e+00 4.230995202132687427e-01 3.799018744600446418e-01 1.129038518985597221e+02 5.176258991973264223e+00 1.623306299705183253e+00 4.340730934228183568e-01 3.894818746843592416e-01 3.597139258936513651e-01 3.470300554888527400e-01 4.199424657502955682e+00 1.531027628129936868e+00 8.393198329120704626e-01
1.361235204013149458e+00 4.194450730846032704e-01 3.770268888822124742e-01 1.126616826526568502e+02 5.162187647919058264e+00 1.624676800849021552e+00 4.327777489259879151e-01 3.883152950617882460e-01 3.647153542951254712e-01 4.246486891081657777e-01 4.199451856700457064e+00 1.533561611701132366e+00 8.461953802967138172e-01
1.356394522783772594e+00 4.196997441691159847e-01 3.766189634955860455e-01 1.125747579797375693e+02 5.161858176310741619e+00 1.621014649259509000e+00 4.334689080024585195e-01 3.890175677583929681e-01 3.644020985772188359e-01 3.921144569358299137e-01 4.199434025644990243e+00 1.532382120286351679e+00 8.415600036926551564e-01
1.336062205051511409e+00 4.132015645719268604e-01 3.714991585753645298e-01 1.120150713173759414e+02 5.136630084003995123e+00 1.622874880670598374e+00 4.279695649703016969e-01 3.846693805267845101e-01 3.749687909572690381e-01 4.306403645378597544e-01 4.199451840595543217e+00 1.533817819615880707e+00 8.657107503926171344e-01
1.373959578578170859e+00 4.211255921034626204e-01 3.787924035668482903e-01 1.129422739302918046e+02 5.169625088305255467e+00 1.625906729227083902e+00 4.348768046662936926e-01 3.898637936340149102e-01 3.617971275337035775e-01 4.223580710383940673e-01 4.199442015178450838e+00 1.531234527755268360e+00 8.402248921693867834e-01
1.346946111191407169e+00 4.157727774115796415e-01 3.736698310053927496e-01 1.122894727742923209e+02 5.146960903018832134e+00 1.635013352206647674e+00 4.317999341680372472e-01 3.872121675366635984e-01 3.841656072074546291e-01 4.269701993465909728e-01 4.199475673624370131e+00 1.529834893961038444e+00 8.659178403665654944e-01
1.350429840752392696e+00 4.175389599316584599e-01 3.742510427238477932e-01 1.123915408642709508e+02 5.152053955791420670e+00 1.614038612705937181e+00 4.319378147381220945e-01 3.877158734728642364e-01 3.562461552989414915e-01 4.730514031921226326e-01 4.199471252816461941e+00 1.532729129698475745e+00 8.372151805519701950e-01
1.377483097320195471e+00 4.250145356374313010e-01 3.813044189553878027e-01 1.131140071108985552e+02 5.183375707932937893e+00 1.632372912771584028e+00 4.347683085343026499e-01 3.899981405644709631e-01 3.660656082447633075e-01 3.883796137245397184e-01 4.199424419237903550e+00 1.533105415499506519e+00 8.475246107290861364e-01
1.370587063330662936e+00 4.230033188005736799e-01 3.795863440173337655e-01 1.129302504031551138e+02 5.175374092410574889e+00 1.634915300785953152e+00 4.325038136639978159e-01 3.880087508061076940e-01 3.717438378017684508e-01 3.808076041127881894e-01 4.199429381639852465e+00 1.531296845431143749e+00 8.599071890210482350e-01
1.391697312940737286e+00 4.281468495096000804e-01 3.848970179266592573e-01 1.134743768993124604e+02 5.197746337214081080e+00 1.638027125500738368e+00 4.355336538294491411e-01 3.905332899426005588e-01 3.674578112916290218e-01 4.577921207260415848e-01 4.199452671059973774e+00 1.532831801620811785e+00 8.520509677960885764e-01
1.397738020147591520e+00 4.313002886639794586e-01 3.868142332292294761e-01 1.136646919581822601e+02 5.208529101337298961e+00 1.634033947009151833e+00 4.368300948021497931e-01 3.919533412271006267e-01 3.582129489072470863e-01 4.103461861478634454e-01 4.199420926123104358e+00 1.532844512633105838e+00 8.400928099654445536e-01
1.342234884629611269e+00 4.136077496587581281e-01 3.709538094154289922e-01 1.121210037381978140e+02 5.136327344395092531e+00 1.610909390820633336e+00 4.293130710081867196e-01 3.849912569577098043e-01 3.571711896722037372e-01 4.464254658645285812e-01 4.199387566655603088e+00 1.533020864002040407e+00 8.440220550211529060e-01
1.394098354516206673e+00 4.294689024452433279e-01 3.855449184789756512e-01 1.135493187189988475e+02 5.201940721686429292e+00 1.632153293952263828e+00 4.373745440325353395e-01 3.921328184850607079e-01 3.589418834474960573e-01 5.466036819675208491e-01 4.199459883141466676e+00 1.532744185444927965e+00 8.383713220337121186e-01
1.351390013217639963e+00 4.176790502591091747e-01 3.746723477846650163e-01 1.124180378576652686e+02 5.153273976177549009e+00 1.618100773559796757e+00 4.307192495996901016e-01 3.865794951534977097e-01 3.630430566779972446e-01 3.833710540656453669e-01 4.199377568845626740e+00 1.530728302238333338e+00 8.475685434168873655e-01
1.364189228046222002e+00 4.196648585769736095e-01 3.775384157254946804e-01 1.127257230245746200e+02 5.163769583638993410e+00 1.616567366474902290e+00 4.338515585791142826e-01 3.893914280811768824e-01 3.520211490702897517e-01 4.889841413843993290e-01 4.199432534550463281e+00 1.531848815213573634e+00 8.319213221393664259e-01
1.354400486242704149e+00 4.200655827902312622e-01 3.769646289535474870e-01 1.125524379408782067e+02 5.163395331471507532e+00 1.623185235198516319e+00 4.310800506056763903e-01 3.870083152561731299e-01 3.667844327370009538e-01 3.330765647087490788e-01 4.199423324827813886e+00 1.531965767806711565e+00 8.512787166797648464e-01
1.395649019836048943e+00 4.312459366159538399e-01 3.871586131357560023e-01 1.136339686529408226e+02 5.209143848527081566e+00 1.635657479016062954e+00 4.366462910068842351e-01 3.918597124665018638e-01 3.626954759452786781e-01 4.861813467314760051e-01 4.199431699094661852e+00 1.533298408982800343e+00 8.434244036326947747e-01
1.390856318242464029e+00 4.289541350967651656e-01 3.853898186080311761e-01 1.134822633544614376e+02 5.200515395486152492e+00 1.631837366463126271e+00 4.378270800433179955e-01 3.928471683797999936e-01 3.579762916987863086e-01 3.536743293244406505e-01 4.199426093088634460e+00 1.532284914603514236e+00 8.322756367866819271e-01
1.391655935370087693e+00 4.290942402105055176e-01 3.854004747227268157e-01 1.134985692708917924e+02 5.200835997742534467e+00 1.631631942298856330e+00 4.366617353736275131e-01 3.917970676249560302e-01 3.581758311322337240e-01 4.429552316153178015e-01 4.199439004377583551e+00 1.532592268599982877e+00 8.378374286973597762e-01
1.344562276840323589e+00 4.147372433179086770e-01 3.732252293499177531e-01 1.122217148296218312e+02 5.143739516076862195e+00 1.617169507774509629e+00 4.330814829382025333e-01 3.889267743098758778e-01 3.636935130068869038e-01 4.567063988377441097e-01 4.199457872725101737e+00 1.532320811506618918e+00 8.386704977295275087e-01
1.344470274253159348e+00 4.149596260850822449e-01 3.728871877031007531e-01 1.122180880407361911e+02 5.143488697875552518e+00 1.633134711541374351e+00 4.312713996305633235e-01 3.869482281299053139e-01 3.817665804772047977e-01 4.975939635040954601e-01 4.199464896425703309e+00 1.531543689022956789e+00 8.661852747876109815e-01
1.344275862372951602e+00 4.143016268082401754e-01 3.719722787555402865e-01 1.121870139953982459e+02 5.140062718250248075e+00 1.617803424814735269e+00 4.312792756047650888e-01 3.872113870325613605e-01 3.645601851926202897e-01 4.062962435351361035e-01 4.199459842870392201e+00 1.532315445257374398e+00 8.443895043924088961e-01
1.388035363554736890e+00 4.266847024616171602e-01 3.833210360798525174e-01 1.133592524343290648e+02 5.191264036200736065e+00 1.640464090681021281e+00 4.342388990322377240e-01 3.902235185204039336e-01 3.717931787186375958e-01 3.702640123857284249e-01 4.199424685334008700e+00 1.532627673769507703e+00 8.576687978403175761e-01
1.339534440630473222e+00 4.144068897985487276e-01 3.722293983358362923e-01 1.121101627573038968e+02 5.140851264296256495e+00 1.623950730506118045e+00 4.334006019811447730e-01 3.887866354876522990e-01 3.735072970537364201e-01 2.602166623603772710e-01 4.199436800658109981e+00 1.533213931876423963e+00 8.453118962062666775e-01
1.362399594319975815e+00 4.213738882092226690e-01 3.782036303603942828e-01 1.127359658108332070e+02 5.168888414732181857e+00 1.616639266380656137e+00 4.330093106661561109e-01 3.886684596660212598e-01 3.556924785936984024e-01 3.968338099482948134e-01 4.199408183252230309e+00 1.533345376470293342e+00 8.362861365913384359e-01
1.395517591240123423e+00 4.312200436069946741e-01 3.871426662011006603e-01 1.136310025957955503e+02 5.209054877142462736e+00 1.635747583725905452e+00 4.365910045901536529e-01 3.918496992979418891e-01 3.629040767349765995e-01 4.839440810189875597e-01 4.199432039860904631e+00 1.533346148190800617e+00 8.437100831296383552e-01
1.336993103767374569e+00 4.128155987968189500e-01 3.708698374729012537e-01 1.120134858369093536e+02 5.134416676200135754e+00 1.616310421074977466e+00 4.282701672257570591e-01 3.842544830334111983e-01 3.676640922697482772e-01 4.395797235025474259e-01 4.199422193057474217e+00 1.531649529662205689e+00 8.566896058403484782e-01
1.356459123749510276e+00 4.176591106907087680e-01 3.746254435592961674e-01 1.125054029668359732e+02 5.153125918191577171e+00 1.617169077921207565e+00 4.340511392954513603e-01 3.893687249457579713e-01 3.556379549395131678e-01 5.873230760493028946e-01 4.199451590411664270e+00 1.533049808554515003e+00 8.328955145798525583e-01
1.360166357236939794e+00 4.196354842366795124e-01 3.768022607853639405e-01 1.126424940870776510e+02 5.162114362675982449e+00 1.619055987473737579e+00 4.325401122822267186e-01 3.883397464153656720e-01 3.597604993241954041e-01 3.953776437081326089e-01 4.199461054585496456e+00 1.533338014186550469e+00 8.415452931119259405e-01
1.365356177088385525e+00 4.229234711145206105e-01 3.789900115424861826e-01 1.128279070687845405e+02 5.173919148591318518e+00 1.633462032273173659e+00 4.322272901864895323e-01 3.880368244123252319e-01 3.706905415512716240e-01 4.286680060181695673e-01 4.199428663107276805e+00 1.532237427607171742e+00 8.578225468870372961e-01
1.348077301948148454e+00 4.163426179091799240e-01 3.740626445774330455e-01 1.123260913744203293e+02 5.149045598304575755e+00 1.606150227884012072e+00 4.304193651907560203e-01 3.870345099366763186e-01 3.492746660535695491e-01 3.843622292412257058e-01 4.199414387884960576e+00 1.534712080357314434e+00 8.320138637938243598e-01
1.342675554431107310e+00 4.158270295800823302e-01 3.733591184939913377e-01 1.122101195586531190e+02 5.146403011033166663e+00 1.613342480563450643e+00 4.294550668615377820e-01 3.853774689285667243e-01 3.582248448708008071e-01 4.846135135660669668e-01 4.199456945482176629e+00 1.530524789636048988e+00 8.466752166034045013e-01
1.392300483742410000e+00 4.293839016361850613e-01 3.855750186509348532e-01 1.135175772395456875e+02 5.201823072280882698e+00 1.634555172365732778e+00 4.358113172230882459e-01 3.915981739147578189e-01 3.619226588853406423e-01 4.059900599660671294e-01 4.199436957956075744e+00 1.533233102558893446e+00 8.443220748127359121e-01
1.339778101946467626e+00 4.135750309468164132e-01 3.708006016767061985e-01 1.120746247801824182e+02 5.135921959727488328e+00 1.622643160554418706e+00 4.274244535632432673e-01 3.837992257177659794e-01 3.710998956889045020e-01 3.956732664607362504e-01 4.199430289778951497e+00 1.532902280567482789e+00 8.667792386198737153e-01
1.347058994433522727e+00 4.171357744666615575e-01 3.739709450069911845e-01 1.123205860761687092e+02 5.150571503836015808e+00 1.610562065738094795e+00 4.304296249634540494e-01 3.858119936357021773e-01 3.530644058913930405e-01 3.609228652280215832e-01 4.199438022385373337e+00 1.532524573756807396e+00 8.379010449370939417e-01
1.374691249980573016e+00 4.236350428178014549e-01 3.806750527884206758e-01 1.130310671800168763e+02 5.179067852919076564e+00 1.629624445070460004e+00 4.345979224206601987e-01 3.905619976173165808e-01 3.629946048601683239e-01 4.689162450940081994e-01 4.199451247044080127e+00 1.532169721965650488e+00 8.436772476723819469e-01
1.382844488157589424e+00 4.261846232731238415e-01 3.830172929840990337e-01 1.132561466254724820e+02 5.189545416044356152e+00 1.629722422884333222e+00 4.383255468298657420e-01 3.933822601426385512e-01 3.612932744989659217e-01 3.745662150763782172e-01 4.199410545350319879e+00 1.533180051772252916e+00 8.305212975646116824e-01
1.359324333264428253e+00 4.204014580782615695e-01 3.766936815523014292e-01 1.126392964105463648e+02 5.163537964495754196e+00 1.617329288109258023e+00 4.347098961797427608e-01 3.901594291958423999e-01 3.580628602323573939e-01 4.112744646664743819e-01 4.199455667520577862e+00 1.530798825809411845e+00 8.324755714789652261e-01
1.356596942550597484e+00 4.166525733486623473e-01 3.741812077870755315e-01 1.124824418359600884e+02 5.149979358028470955e+00 1.626810296919978027e+00 4.282466788451497197e-01 3.831829829921460928e-01 3.674817399652397509e-01 5.722376996292386497e-01 4.199461784593434110e+00 1.532557420888857047e+00 8.679665830483278555e-01
1.341047349963119251e+00 4.150954609108609694e-01 3.717850137147622469e-01 1.121410363646777597e+02 5.141385179480510992e+00 1.617607913278999998e+00 4.319755485501442505e-01 3.871589398062413867e-01 3.662762577353892990e-01 4.041984170164749646e-01 4.199457326459630657e+00 1.531588418410908758e+00 8.448570500900448588e-01
1.385384324058167360e+00 4.266897256813366179e-01 3.833333498849564314e-01 1.133140134381947064e+02 5.191304237680500755e+00 1.629407992199339406e+00 4.379098566457885755e-01 3.925361538238601455e-01 3.583725220483414131e-01 4.951110632117862176e-01 4.199451990060953932e+00 1.530334728998430815e+00 8.309723003507391015e-01
1.400445830486304333e+00 4.308320103673302648e-01 3.866264730957256202e-01 1.136996817965033841e+02 5.207137189371969122e+00 1.635501715002928513e+00 4.386777801807562605e-01 3.935136965588122981e-01 3.587753917765334477e-01 3.852009854035213232e-01 4.199421762503108724e+00 1.532513868082934438e+00 8.348066622574746853e-01
1.350079899104729364e+00 4.159847120644600271e-01 3.734402069583350192e-01 1.123439285505212695e+02 5.146917993793171497e+00 1.615191834843885399e+00 4.319987722955258014e-01 3.876868979488033440e-01 3.604440003737791054e-01 4.355869173834627794e-01 4.199427616770957883e+00 1.533538167026215371e+00 8.406008339096505688e-01
1.358225166795648198e+00 4.202019483996579652e-01 3.770091158798369868e-01 1.126221666724610770e+02 5.163783821042231992e+00 1.614756782402015700e+00 4.333897336054956528e-01 3.889840334421630352e-01 3.532158014467148832e-01 4.857618862255163039e-01 4.199431099586874439e+00 1.533567085257289797e+00 8.321973823948904947e-01
1.360193628306570757e+00 4.191063251883535568e-01 3.765021809936290320e-01 1.126284872785855526e+02 5.160324472243034144e+00 1.627601376916363973e+00 4.322165082557982707e-01 3.880583923674957303e-01 3.682156098248531850e-01 4.290427663566918071e-01 4.199440293862362950e+00 1.531656303029541810e+00 8.523098390941581393e-01
1.364982748581411443e+00 4.216277468761629454e-01 3.789873361599265245e-01 1.127988392281942822e+02 5.171126755263077079e+00 1.619635900612072410e+00 4.342919640650148572e-01 3.900769893584885017e-01 3.579901156318797684e-01 3.300143162293339705e-01 4.199406433673703809e+00 1.530517287672579219e+00 8.346920154602026631e-01
1.349005458471717711e+00 4.146866891116995912e-01 3.728587182164821434e-01 1.122921932727438588e+02 5.142830320152113721e+00 1.612121436877278269e+00 4.334696141216078380e-01 3.886683061251901550e-01 3.555699924354010499e-01 5.654555673555481388e-01 4.199445122033124811e+00 1.533255868462867433e+00 8.306019817188071697e-01
1.343000790308063630e+00 4.152061950223743803e-01 3.733912075375999673e-01 1.122054708627989754e+02 5.145120200589388126e+00 1.609891345430911391e+00 4.308441688402458447e-01 3.868642498747773550e-01 3.564033452047780104e-01 3.710242361096470765e-01 4.199432542937390878e+00 1.532622817885090027e+00 8.374633841529621758e-01
1.353985683321410116e+00 4.171544674065714720e-01 3.746751328073945064e-01 1.124543156056415967e+02 5.152142245418225741e+00 1.616741996044682050e+00 4.302253119633605016e-01 3.865054730602869859e-01 3.582291160921759476e-01 3.858111998380653329e-01 4.199451806364593587e+00 1.530933783230584266e+00 8.464628002216367797e-01
1.346102410777334502e+00 4.149112155416755376e-01 3.732702476632758781e-01 1.122525110459096709e+02 5.144216814680277139e+00 1.607991284123618803e+00 4.264484507424618487e-01 3.821110365328834746e-01 3.536484777566270554e-01 4.272070441385303341e-01 4.199423193417755940e+00 1.531299706665863569e+00 8.532016730910133573e-01
1.377333492165806028e+00 4.259462066130718094e-01 3.825804603146745753e-01 1.131495750499542225e+02 5.188103348214029964e+00 1.628086984699864237e+00 4.316812173879558401e-01 3.880742451293918149e-01 3.605846748270374880e-01 3.848142901388797443e-01 4.199425550445742061e+00 1.531777026082183468e+00 8.529803862304687900e-01
1.351349772898940538e+00 4.174310895088436668e-01 3.741669879708514057e-01 1.124042235618486245e+02 5.151639802913991595e+00 1.612087642214422578e+00 4.331790815289208174e-01 3.886606491346260572e-01 3.535972592144833726e-01 3.748239612525779973e-01 4.199435224780638798e+00 1.531476327626962730e+00 8.301348108426787054e-01
1.389624970161389861e+00 4.280734378138018048e-01 3.848188077980497779e-01 1.134361966329847320e+02 5.197423315025559987e+00 1.637377102869846723e+00 4.347983126171289237e-01 3.901733935792716657e-01 3.657714468848913270e-01 3.888954574436980227e-01 4.199427238506377336e+00 1.531795000812773422e+00 8.515487576087188426e-01
1.392648912829272057e+00 4.284656078162681903e-01 3.850506795806394877e-01 1.134988070903737025e+02 5.198751587809796071e+00 1.634056175281145995e+00 4.312807267758641538e-01 3.868324361437963099e-01 3.619448110362321613e-01 4.593357368833430598e-01 4.199453347121078650e+00 1.533231864832299562e+00 8.623493714601221383e-01
1.392119196913799373e+00 4.277866775918774400e-01 3.846276648959154887e-01 1.134707668585237741e+02 5.196404119647010766e+00 1.638251166067663078e+00 4.326495478954258678e-01 3.877798144466425012e-01 3.676590473483619670e-01 4.291713670177284001e-01 4.199445280076050224e+00 1.533149894423040616e+00 8.632216525928535500e-01
1.345788517131436324e+00 4.172315688485043750e-01 3.739896241277236300e-01 1.123003720305643327e+02 5.150821208186254552e+00 1.607902794486111286e+00 4.314529832222838701e-01 3.867636612606367152e-01 3.527851483120794662e-01 3.573977344617470520e-01 4.199446006479315763e+00 1.531681775288166403e+00 8.328509665919405780e-01
1.340080529637608597e+00 4.140710913481071564e-01 3.714853567796401745e-01 1.121007370961856253e+02 5.138496439133108495e+00 1.620567442964176097e+00 4.322706884701059682e-01 3.881473885030782278e-01 3.680329178139977175e-01 4.053951844545509164e-01 4.199425518795904644e+00 1.533983748003468373e+00 8.458174488369355482e-01
1.342311825478413212e+00 4.142603598946263399e-01 3.717599009622088446e-01 1.121480685704564166e+02 5.139509083618613694e+00 1.616575345785877360e+00 4.319972840650453394e-01 3.882079698742797458e-01 3.643023341368720192e-01 4.442084967394063777e-01 4.199425034442957561e+00 1.532952003851572043e+00 8.412014954730846483e-01
1.374782406951793101e+00 4.231610023981816626e-01 3.801180406549229951e-01 1.130147913393730903e+02 5.176855625900147473e+00 1.618587597703857739e+00 4.344525859738093687e-01 3.903142450461024038e-01 3.512709374014297836e-01 4.407027833425929408e-01 4.199459566589076154e+00 1.531360242532173732e+00 8.317175629726027974e-01
1.389872165065008769e+00 4.283374031543932814e-01 3.852618426039335908e-01 1.134526052078819873e+02 5.198931650744643918e+00 1.641007673951398349e+00 4.405331707406058839e-01 3.952725241835810532e-01 3.701464771767843387e-01 3.590611007001316968e-01 4.199439193423232908e+00 1.531216223394554321e+00 8.351108767797772447e-01


==> pics/full_arr_ESC_83_87_free.txt <==
1.364199690747891713e+00 4.203383370584096723e-01 3.778635300853457335e-01 1.127433281149416757e+02 5.165922272296869622e+00 1.622474115426759012e+00 4.305140066901029239e-01 3.866126924979713664e-01 3.612174941188849298e-01 3.832377531952422811e-01 4.199461535370351939e+00 1.533880021991996800e+00 8.517957259499590039e-01
1.337953697051215585e+00 4.143957140940979778e-01 3.723532492501355207e-01 1.120844290340254048e+02 5.141096006377262384e+00 1.599059640873822685e+00 4.334450647300824855e-01 3.890708048970853983e-01 3.430257019780685868e-01 4.168848998642720183e-01 4.199469527361801902e+00 1.533482700743688865e+00 8.134895992190939173e-01
1.378232468622929252e+00 4.247608711581447039e-01 3.814245942906085984e-01 1.131246469781191735e+02 5.183090447330775064e+00 1.605484754958253157e+00 4.407264002110468093e-01 3.955624452785758138e-01 3.354946054582481074e-01 3.979903471835173900e-01 4.199438819103467502e+00 1.532197623158069177e+00 7.940624452105272679e-01
1.319048465897389777e+00 4.095052937719060315e-01 3.669375602014433579e-01 1.115683519926922429e+02 5.118551926113603656e+00 1.593306932817791788e+00 4.312953064515605006e-01 3.865412303544182859e-01 3.438661477095455998e-01 4.138656160252772720e-01 4.199423798772464522e+00 1.530341323609619275e+00 8.173127666595917384e-01
1.345908876909594376e+00 4.145118073760603594e-01 3.724402209367435601e-01 1.122275588199683938e+02 5.141542196743263737e+00 1.594713095531745006e+00 4.363270179659994863e-01 3.916577091199474059e-01 3.369199162428212491e-01 4.591843065522507317e-01 4.199466827651598955e+00 1.530475448683698225e+00 7.982111623717278448e-01
1.330513495094729493e+00 4.102368655941051045e-01 3.680083352245203665e-01 1.118031632586666575e+02 5.122509347705866745e+00 1.626569077456709866e+00 4.293124996301209695e-01 3.854962584355595689e-01 3.810653681942935966e-01 3.562177013870898579e-01 4.199424819980936086e+00 1.530683161236821466e+00 8.653267718699366728e-01
1.341139917912492985e+00 4.138960194366962941e-01 3.714115716676053558e-01 1.121149522901038296e+02 5.137954657186056373e+00 1.609893439465050369e+00 4.351661538277123986e-01 3.904970085116623579e-01 3.572707483469970136e-01 4.362573004025218637e-01 4.199420533247403498e+00 1.533087488803217324e+00 8.212110645589495439e-01
1.340718897358223805e+00 4.124278431080405927e-01 3.704300690282043007e-01 1.120644317154952176e+02 5.132608615630013915e+00 1.608609256056549475e+00 4.337724841150484845e-01 3.886090595379699808e-01 3.548709532415126322e-01 4.871682327133743939e-01 4.199437109643503696e+00 1.532052123913165698e+00 8.268354407869890066e-01
1.327938970564614518e+00 4.117234181617768773e-01 3.691906196714904720e-01 1.118050163583722565e+02 5.128356192363602517e+00 1.588889784275602013e+00 4.363273187772371831e-01 3.915490341545939668e-01 3.351931761773830898e-01 3.675202799011043631e-01 4.199451734840648598e+00 1.532212610603660208e+00 7.913210348440478104e-01
1.327735327694371081e+00 4.117157630897179676e-01 3.694569535465712651e-01 1.118059782401611386e+02 5.128921790553727433e+00 1.578129485390411313e+00 4.343882643408408240e-01 3.903726370101379128e-01 3.228387001604700046e-01 3.778866720333402540e-01 4.199434509555652895e+00 1.532600903330134656e+00 7.868710346938576627e-01
1.333947072377621890e+00 4.120231217183411010e-01 3.699990852725948964e-01 1.119305551737738114e+02 5.130784098126125237e+00 1.602380348145195255e+00 4.308002967471599165e-01 3.869851349866835766e-01 3.529254859232767716e-01 4.229199530402686924e-01 4.199456254466828575e+00 1.530169084891522369e+00 8.297184612373330603e-01
1.354185172425460992e+00 4.174499872159476710e-01 3.747597006006965770e-01 1.124643959883469364e+02 5.152964034427852447e+00 1.621534044113700723e+00 4.322069935140614994e-01 3.873184741293271838e-01 3.620276050037496973e-01 4.861765305104550072e-01 4.199420600175757023e+00 1.532420899628071265e+00 8.455047823081279779e-01
1.371600156255916358e+00 4.226573048926142162e-01 3.794465360207477378e-01 1.129393210198273181e+02 5.174329657509605163e+00 1.619803516041715019e+00 4.349663515555141080e-01 3.909913780821067664e-01 3.558249644444571036e-01 3.954543762532189421e-01 4.199384089395016950e+00 1.531500982071061889e+00 8.319208109794017370e-01
1.346751559913104801e+00 4.181372840144548797e-01 3.753550501041824639e-01 1.123570163887697646e+02 5.155743634635528316e+00 1.640160096872063100e+00 4.299470324872474158e-01 3.857083857091221923e-01 3.886555177487406865e-01 4.061071068414842111e-01 4.199402584979244679e+00 1.532580838453255989e+00 8.802616878486492213e-01
1.364160537989189681e+00 4.198466687047683887e-01 3.774656621357634356e-01 1.127271115803007575e+02 5.164002141032544735e+00 1.621741207743176982e+00 4.347814135449297179e-01 3.903577200333070985e-01 3.574850539582225539e-01 4.243430574893275464e-01 4.199417191772389479e+00 1.533911678050362992e+00 8.332084073492822540e-01
1.366254076728172118e+00 4.220437468158635963e-01 3.791511994145187470e-01 1.128310636994885954e+02 5.172373425335623942e+00 1.622853602104312509e+00 4.318047370633523174e-01 3.878266513423360706e-01 3.594969670085932933e-01 4.885010056461318584e-01 4.199489995489779304e+00 1.532245491893485578e+00 8.481874557406542392e-01
1.320580696760527140e+00 4.082033985001637388e-01 3.667763785018751665e-01 1.115695627194788528e+02 5.115331220124428313e+00 1.577971394234959579e+00 4.370194480458060027e-01 3.919705706479321150e-01 3.281455065988980180e-01 3.976565157095242053e-01 4.199451461290362175e+00 1.533368809919042564e+00 7.796412451957903667e-01
1.347014073695429692e+00 4.179330073910896837e-01 3.750408574624776170e-01 1.123525219409649054e+02 5.154621437375842774e+00 1.613011928405457374e+00 4.329573506781212999e-01 3.885193302182895492e-01 3.583670472859904477e-01 5.273963478051342246e-01 4.199425945859978526e+00 1.531424950508073701e+00 8.344932634497795876e-01
1.370658703038958537e+00 4.216034710630475191e-01 3.788947125193582455e-01 1.128951885893808509e+02 5.170874071693421392e+00 1.593723041049435629e+00 4.389838032826361425e-01 3.940036917284510110e-01 3.245161719116578247e-01 4.533824288196237617e-01 4.199422726550196217e+00 1.531950125254753825e+00 7.861273237210935072e-01
1.322051852184206844e+00 4.095715747132217532e-01 3.674842403043437900e-01 1.116325065829577881e+02 5.119894939184447047e+00 1.601221875445116183e+00 4.287842587194224953e-01 3.847862370645466212e-01 3.536341626369726154e-01 4.415882289225536161e-01 4.199450858845261259e+00 1.533156723429662582e+00 8.349985932370662667e-01
1.344436544572896297e+00 4.169512212582801025e-01 3.750007596207325933e-01 1.122895536848784701e+02 5.152405208133252756e+00 1.602123813677811315e+00 4.353150936980916819e-01 3.907447561493518351e-01 3.466105458711681298e-01 3.760459829786905184e-01 4.199448855851537488e+00 1.532117069468665660e+00 8.114283048037101986e-01
1.385900438391961309e+00 4.285108163998883612e-01 3.854603701420524220e-01 1.133908612101949984e+02 5.199722077630628547e+00 1.654471703978476205e+00 4.333381068377614720e-01 3.899549843798210125e-01 3.883097234755381599e-01 3.141461957573472574e-01 4.199436814646565708e+00 1.532129122221204787e+00 8.783615428582040030e-01
1.347897901928261533e+00 4.162930134443244001e-01 3.736039638306972166e-01 1.123140397347481354e+02 5.147946302009655639e+00 1.620881717326912108e+00 4.333766006085957301e-01 3.894820944269572482e-01 3.694276509270608133e-01 3.307890059104944269e-01 4.199419280089177420e+00 1.532269967447371206e+00 8.411057263944209383e-01
1.348812618528704377e+00 4.170431772349811328e-01 3.741997900044790049e-01 1.123536727686035590e+02 5.150868949948612219e+00 1.617292278212028034e+00 4.337671055627541072e-01 3.893411912286788290e-01 3.641763582852455272e-01 4.205927627251659917e-01 4.199452196110072144e+00 1.531223215274765126e+00 8.363246304498799244e-01
1.331838339823075090e+00 4.115658305355850421e-01 3.692181707787099421e-01 1.118715081420431545e+02 5.128070245397513105e+00 1.583560657716171827e+00 4.356907928402265484e-01 3.909165164550000848e-01 3.270361832328243512e-01 4.403211010644551004e-01 4.199465847275896557e+00 1.533385321704013871e+00 7.879085882582437250e-01
1.340152008500216096e+00 4.141284853673498634e-01 3.721987972006866041e-01 1.121155924464437561e+02 5.140180888164179507e+00 1.643205661312412635e+00 4.300837708037575924e-01 3.858144922397325205e-01 3.932459123130849776e-01 4.341509464519998085e-01 4.199458407607701282e+00 1.530921391220332106e+00 8.817828616744338710e-01
1.326630046899479609e+00 4.090490662178718484e-01 3.669784127177727617e-01 1.116952640495082250e+02 5.117633569337119326e+00 1.606222656444737718e+00 4.294149457219209043e-01 3.850694929247204801e-01 3.600096097912199311e-01 4.379585458685577026e-01 4.199419861613145954e+00 1.534833790239254370e+00 8.411613873301028166e-01
1.320669403944713105e+00 4.093293526670944149e-01 3.677970314995574475e-01 1.116092857958210089e+02 5.120052163734595041e+00 1.597543790317705881e+00 4.322535870751462173e-01 3.873768276163198077e-01 3.492766139223170141e-01 4.073757336309698496e-01 4.199478383780702373e+00 1.531477528331346871e+00 8.184273254150101762e-01
1.341190486534794113e+00 4.141772200110065971e-01 3.716737341263836591e-01 1.121254130251731027e+02 5.139142981633307627e+00 1.608304213864569565e+00 4.357649071976881783e-01 3.904680615482910566e-01 3.546415819879575881e-01 3.834690698220001304e-01 4.199429364831787304e+00 1.530816544639935106e+00 8.186864947872815046e-01
1.328414924979180345e+00 4.114310201952421919e-01 3.695635992398395020e-01 1.118148399997775613e+02 5.128530059908473326e+00 1.616873642484665252e+00 4.290794966492765816e-01 3.851217180735611589e-01 3.711160980920830688e-01 4.367737635187355361e-01 4.199455462577580178e+00 1.533960852344230963e+00 8.539528255920041389e-01
1.336103754248068265e+00 4.130201730659028292e-01 3.712298215411986568e-01 1.120078194234702380e+02 5.135648192227608710e+00 1.590325358130127542e+00 4.355858616582839460e-01 3.913125860044828208e-01 3.338184744041319263e-01 4.244035330959597951e-01 4.199423695427364933e+00 1.532218929650940753e+00 7.955138814049246276e-01
1.328242545096762539e+00 4.109056779161466832e-01 3.687047247799756788e-01 1.117872413898249846e+02 5.125501988431100386e+00 1.623011135434218488e+00 4.285554339599878526e-01 3.847968298301926993e-01 3.781242572314852390e-01 4.002945905495301493e-01 4.199427773092302196e+00 1.531360540407104898e+00 8.641706782941283027e-01
1.321948883940106123e+00 4.096231159868100047e-01 3.676502519293328719e-01 1.116345284485712739e+02 5.120374997114636173e+00 1.567255560972701911e+00 4.373541371545777712e-01 3.924247407882207606e-01 3.103311757972426754e-01 3.931032038945689866e-01 4.199436499730068384e+00 1.531574077990703442e+00 7.637967278599070431e-01
1.370752955735305534e+00 4.231489509597688992e-01 3.803122023722309009e-01 1.129482907111711683e+02 5.177246804171562466e+00 1.614985818568303921e+00 4.388926849089975213e-01 3.941835035572285872e-01 3.490436541828790262e-01 4.480151461500201382e-01 4.199462160378839570e+00 1.531234807074586479e+00 8.114909096030991087e-01
1.368338329895377070e+00 4.220553893371132292e-01 3.789360156296873172e-01 1.128635855300715605e+02 5.171933998354814044e+00 1.624696163167738794e+00 4.335990784176145252e-01 3.900712191479172586e-01 3.618947702766661112e-01 3.916428797905009973e-01 4.199428808991785722e+00 1.533131970282266776e+00 8.425568356295753958e-01
1.319360302586723988e+00 4.077581230027325643e-01 3.666812051191657984e-01 1.115383163551599637e+02 5.114141521222908437e+00 1.601765678416045224e+00 4.306141462641740469e-01 3.867453334169098089e-01 3.548278392866815456e-01 4.399773079781679197e-01 4.199456005650580970e+00 1.533638483357119942e+00 8.276493892695621080e-01
1.325538922665576713e+00 4.094770665629512418e-01 3.679669340038819736e-01 1.117011070562229946e+02 5.120748756971597260e+00 1.602088974880332639e+00 4.302900547993480096e-01 3.865536846224743028e-01 3.558832202934880118e-01 4.111097744650685781e-01 4.199448798723601328e+00 1.532498906166723573e+00 8.313779140347764551e-01
1.381847847315254008e+00 4.254377478722088934e-01 3.818838562182698126e-01 1.132065851707239119e+02 5.185521871961638496e+00 1.658231255686467787e+00 4.305031538912771349e-01 3.862573990028981830e-01 3.944075660415052864e-01 3.534729142472983754e-01 4.199452191543474378e+00 1.533874784101425082e+00 8.961530880055598169e-01
1.340171815561373769e+00 4.159566618889212197e-01 3.730002356385943574e-01 1.121621947782149107e+02 5.145901419574281377e+00 1.616860597212240958e+00 4.293950258182084867e-01 3.850859212725555869e-01 3.621017350531551826e-01 5.058331460007300384e-01 4.199429770850307442e+00 1.532464447145919895e+00 8.503523248093833864e-01
1.398012623830416690e+00 4.292422830269880252e-01 3.859262691647315502e-01 1.136188561534282684e+02 5.202271656411384448e+00 1.636979399204895325e+00 4.357784176609565963e-01 3.906570327252356090e-01 3.609576615592520743e-01 4.013988668824695072e-01 4.199405914223499181e+00 1.531541595272986722e+00 8.478566685330978236e-01
1.338956522109345126e+00 4.129161257143893482e-01 3.709575733908440642e-01 1.120513669848354112e+02 5.134827351926225525e+00 1.612268450228483196e+00 4.301893875951396384e-01 3.861547844157819931e-01 3.613451019500578676e-01 3.466821433767050542e-01 4.199449124904124808e+00 1.532215340546203786e+00 8.434307500438017469e-01
1.327966770984087885e+00 4.094969018744183398e-01 3.679110648957804042e-01 1.117434187225232591e+02 5.120671224136142285e+00 1.601323293790001934e+00 4.299665552836564042e-01 3.860943801151751065e-01 3.501208430833540608e-01 4.293025623904513921e-01 4.199462900745981386e+00 1.531096378917631951e+00 8.301283845875543355e-01
1.346463843267711846e+00 4.145950773818915525e-01 3.730869900355032742e-01 1.122500624917277889e+02 5.143129808088583665e+00 1.600081825173734096e+00 4.351196478641387588e-01 3.903128188910042762e-01 3.461030363509881580e-01 3.655162392829958695e-01 4.199425398449087687e+00 1.531652736096878131e+00 8.108417993710149707e-01
1.327558649586617401e+00 4.109990834147096428e-01 3.691634246795324481e-01 1.117849189364084452e+02 5.126712777901986762e+00 1.617967704928486627e+00 4.270152874866685044e-01 3.832916200087156944e-01 3.745777516337250868e-01 3.193689311443927425e-01 4.199420216480165280e+00 1.530374087713821663e+00 8.643968087750003582e-01
1.341706513186594618e+00 4.151482304195511785e-01 3.726459950085491690e-01 1.121686633625218690e+02 5.143373942608389982e+00 1.582371874043897453e+00 4.375702463876210979e-01 3.928472669646146942e-01 3.196786664882426687e-01 5.436737286455599616e-01 4.199435320344072409e+00 1.530795268814758359e+00 7.781485814212892871e-01
1.323374524887974468e+00 4.085120762508570591e-01 3.667836747754851801e-01 1.116246443531704671e+02 5.116026382165431485e+00 1.595964740103047452e+00 4.306218512891293870e-01 3.867719150284357754e-01 3.469521627910335804e-01 4.669904637105253276e-01 4.199426264135335707e+00 1.533345601930355961e+00 8.223113866907644232e-01
1.396477464533938617e+00 4.297778509101981004e-01 3.855688117789445313e-01 1.135957264274814804e+02 5.202651477592052487e+00 1.628490978441907044e+00 4.420152940788941720e-01 3.962549755200004409e-01 3.519304814738833942e-01 5.374613793676928930e-01 4.199447132166954866e+00 1.530892671911118441e+00 8.159381184405616327e-01
1.330365301738851258e+00 4.104546579207400403e-01 3.686682973061112811e-01 1.118161304025565528e+02 5.124432771494444872e+00 1.618785110935290206e+00 4.280874004639306230e-01 3.838398100232651156e-01 3.696122697212037567e-01 5.060988475836153411e-01 4.199438744506871046e+00 1.532187597713646099e+00 8.589261403727350697e-01
1.350116262064632533e+00 4.162314666075724867e-01 3.738174992927586482e-01 1.123554862612767948e+02 5.148273727515285003e+00 1.619636447671297885e+00 4.332400524340122017e-01 3.885074837428845740e-01 3.631129224823603230e-01 3.878268100614991054e-01 4.199419424911746468e+00 1.533995310006446955e+00 8.393126025991962669e-01
1.331121234677794973e+00 4.106214785263520017e-01 3.680642292080920086e-01 1.118217040532900484e+02 5.123474421720904282e+00 1.620676825571207846e+00 4.245137896544478040e-01 3.806059341318505651e-01 3.743905855180738596e-01 4.600909400687331896e-01 4.199426859062802109e+00 1.532036636521476591e+00 8.782728676091767772e-01
1.334809649698857736e+00 4.119719266818095416e-01 3.695142355781387278e-01 1.119362946594041404e+02 5.129607491355399063e+00 1.605145043934736782e+00 4.319859860429562937e-01 3.874012263470062445e-01 3.532671288506670781e-01 4.922326081733509051e-01 4.199465732807412088e+00 1.532812140511183641e+00 8.285680856749633172e-01
1.324803416823006508e+00 4.083059479385880430e-01 3.672497398431356364e-01 1.116546069697163830e+02 5.116598648820422035e+00 1.602485649152201930e+00 4.312942322254025296e-01 3.873495455518749520e-01 3.565015883711178390e-01 4.136182882776273662e-01 4.199467538593331994e+00 1.533185382929965757e+00 8.294639704336308483e-01
1.327655539144069863e+00 4.099478720090100059e-01 3.683216455628012254e-01 1.117531497189323488e+02 5.122557895865582189e+00 1.616259753708572111e+00 4.288254962860938990e-01 3.847109981746559271e-01 3.694818072609379889e-01 3.411854619689696499e-01 4.199438337813448996e+00 1.534632994848376786e+00 8.530842010402491793e-01
1.341491916231062786e+00 4.135807357785542537e-01 3.713999054233096953e-01 1.121153493041282019e+02 5.137243054600067360e+00 1.597918139989794151e+00 4.312566411969164792e-01 3.873967911828570254e-01 3.419425393644752731e-01 3.699934764346211047e-01 4.199425709892677716e+00 1.531847680171233739e+00 8.197714291973945411e-01
1.330705175040037380e+00 4.110681243231882331e-01 3.688155466205494948e-01 1.118355748646759338e+02 5.126099603922749104e+00 1.609991766179935224e+00 4.286923808081117837e-01 3.846819420904904474e-01 3.631994976052876911e-01 3.683811447736431433e-01 4.199435711089456014e+00 1.532449527425495894e+00 8.474235904156283139e-01
1.323485402540113043e+00 4.097656091326811190e-01 3.681790485309228145e-01 1.116736751607604106e+02 5.121849609784985269e+00 1.578260351492670077e+00 4.379858734632539607e-01 3.927810510113746156e-01 3.242190733505644351e-01 4.255597373618685286e-01 4.199463089417037054e+00 1.530949646245663098e+00 7.756102458849184478e-01
1.324044504379721765e+00 4.103065677365881903e-01 3.680128169247418035e-01 1.116901976624796049e+02 5.122669946028367782e+00 1.608396494860983017e+00 4.313186468017621289e-01 3.877869998890900449e-01 3.628383669577687209e-01 4.058749607360078171e-01 4.199451285837819903e+00 1.532535736694341510e+00 8.351129039354999728e-01
1.336893771793003172e+00 4.123120772098219367e-01 3.694405815623548750e-01 1.119776503348956567e+02 5.130191490070115101e+00 1.584810305207604575e+00 4.363982436133496678e-01 3.911915508091471372e-01 3.267660941206873559e-01 4.458064593777899542e-01 4.199422173830553717e+00 1.531993183810770320e+00 7.870656997218758999e-01
1.336162612781361725e+00 4.131712671583634422e-01 3.710500072112435377e-01 1.120083494401683595e+02 5.135584344220045061e+00 1.597432539599372481e+00 4.329512228637211746e-01 3.893522151852691904e-01 3.443588067333893665e-01 3.625798062301215929e-01 4.199426908111506762e+00 1.533136328911811397e+00 8.140799218109645574e-01
1.346513077794314839e+00 4.159878492831766694e-01 3.730533171395043479e-01 1.122748000207890868e+02 5.146085369299660428e+00 1.598572578246806097e+00 4.353406538212295507e-01 3.913777927588898420e-01 3.386107661676446834e-01 5.461858424627227260e-01 4.199444493078376084e+00 1.532217057864694087e+00 8.042792943762068214e-01
1.327593263635318932e+00 4.111852845524407996e-01 3.695459271824713121e-01 1.117956256908047266e+02 5.127955718505901928e+00 1.574946162367703906e+00 4.373344140930313650e-01 3.926812592898034637e-01 3.220695318442093336e-01 4.426348169842150293e-01 4.199413150600228128e+00 1.532195505042124095e+00 7.736543182576421929e-01
1.367959793086463316e+00 4.247569219835957144e-01 3.810917531319191753e-01 1.129413385379840093e+02 5.182364974958106885e+00 1.619301215971795438e+00 4.393625319184650824e-01 3.943916806887812765e-01 3.562859160294203908e-01 2.100088457515403850e-01 4.199430497249737826e+00 1.534522626954829994e+00 8.151614178493511442e-01
1.352808519764614914e+00 4.172876290461509652e-01 3.743838662721343802e-01 1.124309506018993687e+02 5.151796628662671296e+00 1.638476303013245428e+00 4.311292307419079539e-01 3.870516623212161278e-01 3.842660305483668326e-01 4.114451525021152745e-01 4.199423032484688179e+00 1.532857174504225872e+00 8.721725375060087604e-01
1.386866129186992147e+00 4.286546136704517118e-01 3.854525929790186267e-01 1.134097813980842346e+02 5.200011366891234665e+00 1.653283945892945139e+00 4.340065425939430011e-01 3.904800998277702662e-01 3.863751796956562679e-01 3.284973424736301051e-01 4.199439638212871806e+00 1.532356721034833447e+00 8.745559643741009914e-01
1.357952318391128399e+00 4.169766114915042787e-01 3.742812526684466401e-01 1.125134879321702215e+02 5.150899414541004973e+00 1.621101925247803832e+00 4.334400897385795037e-01 3.887649513577924876e-01 3.620158142900701814e-01 4.364655239476707971e-01 4.199448552997224304e+00 1.533224061997925602e+00 8.400557849915327724e-01
1.333981425328407466e+00 4.121000493042509816e-01 3.701413940369450706e-01 1.119350517815711896e+02 5.131260305565772839e+00 1.612503934118587168e+00 4.293135580769870674e-01 3.854367046814085596e-01 3.611352566506137451e-01 5.141905395490636854e-01 4.199463128925515321e+00 1.532964501078518893e+00 8.468783923327746210e-01
1.338549874878550927e+00 4.134484994157555104e-01 3.712739476906011249e-01 1.120591714834608297e+02 5.136680490333310978e+00 1.576469710653987333e+00 4.381640202332327538e-01 3.933960956628859140e-01 3.137192454584480372e-01 4.568600753499564848e-01 4.199444058373779320e+00 1.531255305251543408e+00 7.699754518997912189e-01
1.333144710669096789e+00 4.128106336006156507e-01 3.698639399485685320e-01 1.119279426125700638e+02 5.132208491732915157e+00 1.585305917785063023e+00 4.343992782514480289e-01 3.898718889932337173e-01 3.282070560655208080e-01 4.158818802017842930e-01 4.199442250771584284e+00 1.531151536747880737e+00 7.946916386390481257e-01
1.357202857138855912e+00 4.196248524944353187e-01 3.767319113571632183e-01 1.125894852907645429e+02 5.161940934954300175e+00 1.614547373086281157e+00 4.318408725762197253e-01 3.870920862813938546e-01 3.537347090100499414e-01 4.929123022384609420e-01 4.199449358507736818e+00 1.531759912528700918e+00 8.390497647792609648e-01
1.387358027615186229e+00 4.279480486527883487e-01 3.840793534309986934e-01 1.133824558060654937e+02 5.195576940888440909e+00 1.627005008803604991e+00 4.354558613095401709e-01 3.903545416637149157e-01 3.543574789730997709e-01 3.887936813638200317e-01 4.199454690234880161e+00 1.534258212057223014e+00 8.368233399195494915e-01
1.326164541824257137e+00 4.101909493177635646e-01 3.684740004239047129e-01 1.117338295367968755e+02 5.123429495638784914e+00 1.568716154973156529e+00 4.397369702190175311e-01 3.939031772255190966e-01 3.130641939798925466e-01 4.274773972748581730e-01 4.199464819874826560e+00 1.530843967983813503e+00 7.587714993191368995e-01
1.347486288886207806e+00 4.168522798219467251e-01 3.739132840075524156e-01 1.123221028359554765e+02 5.149834899356886098e+00 1.632676357029334557e+00 4.316061125183776603e-01 3.873638494430072243e-01 3.819277404531837283e-01 4.366068894844284398e-01 4.199450423055510306e+00 1.529987294098311024e+00 8.648421168357633970e-01
1.366230524219112619e+00 4.229992782828072007e-01 3.799691631101265177e-01 1.128614668863632176e+02 5.176186980330018450e+00 1.626018056061543593e+00 4.355848060679538003e-01 3.907066621138772233e-01 3.625452146591225389e-01 4.957899488179960956e-01 4.199490431041383864e+00 1.532270057530971119e+00 8.379120491159476325e-01
1.355852262118588891e+00 4.194077515872195461e-01 3.765612454798142328e-01 1.125592042304914315e+02 5.161104269097807951e+00 1.617971584190331047e+00 4.310247356955228537e-01 3.862921870297535420e-01 3.578813406356761706e-01 4.862144299147287962e-01 4.199436834174027133e+00 1.530954388634228724e+00 8.468197657647726917e-01
1.360896146409996676e+00 4.209262963201144681e-01 3.781493956151840696e-01 1.127011252129793064e+02 5.167808501143994704e+00 1.616814999900361149e+00 4.359699942892860669e-01 3.912780053406190728e-01 3.541406531898920740e-01 4.801483114390875384e-01 4.199439035040128054e+00 1.532079307041542160e+00 8.251937257362363942e-01
1.381419799995578401e+00 4.255791022287901404e-01 3.818452076791062910e-01 1.132009964055239948e+02 5.185741615568047358e+00 1.655734441089316222e+00 4.313875824070020903e-01 3.869459016519340988e-01 3.914497453700099272e-01 3.584531461294792609e-01 4.199454649748523671e+00 1.533820974424039640e+00 8.899111397874460705e-01
1.324340889267396015e+00 4.102937336346923480e-01 3.686940474685260760e-01 1.117073249808790081e+02 5.124135444935865813e+00 1.593166170955958583e+00 4.320890289513084070e-01 3.882693837124190361e-01 3.438593396297988103e-01 3.451203974017202913e-01 4.199468043543992835e+00 1.532456213881317364e+00 8.129247901123330955e-01
1.333136281204031937e+00 4.117287078798863575e-01 3.694456852029057714e-01 1.119012377976316515e+02 5.128927000927696156e+00 1.601355571715989745e+00 4.304581461472210546e-01 3.866282322575080310e-01 3.475654849470583563e-01 4.309068307859470481e-01 4.199404655935296660e+00 1.531852380991780338e+00 8.277509866235063241e-01
1.336442041320561103e+00 4.112318622037839377e-01 3.695861887539607649e-01 1.119532340355745248e+02 5.128147183423015676e+00 1.573280491895172828e+00 4.376247956461996047e-01 3.925966088840588397e-01 3.114490329255927281e-01 4.327184669525571126e-01 4.199460702846722349e+00 1.531616984365356426e+00 7.691430200015869634e-01
1.336056773900140549e+00 4.137354045715800899e-01 3.713298821966990459e-01 1.120213971888146602e+02 5.137426219932888394e+00 1.584356243689387433e+00 4.366193678501132935e-01 3.918838092663824990e-01 3.249364690880929829e-01 5.208274873115928960e-01 4.199459620094896373e+00 1.532797665501057116e+00 7.841688433319876639e-01
1.340747964733514541e+00 4.147128625920110112e-01 3.722840221141463513e-01 1.121378039741448589e+02 5.141638467628204090e+00 1.611438888726680396e+00 4.330215737166601131e-01 3.882391651360183604e-01 3.597004287723958305e-01 3.674096993888620877e-01 4.199442229198739440e+00 1.531417052407601620e+00 8.332179173906292258e-01
1.327046100653164640e+00 4.107161133941311104e-01 3.681557820662892944e-01 1.117530269187659115e+02 5.123881613008484770e+00 1.582882994930627563e+00 4.360208090229710232e-01 3.915394600934783420e-01 3.306506862203296704e-01 3.659995043746375742e-01 4.199406768313749261e+00 1.532552068160968339e+00 7.867901419857397105e-01
1.364437540468555143e+00 4.231213917749870324e-01 3.798197936444726586e-01 1.128299012610790584e+02 5.176127101281077003e+00 1.635259506259544304e+00 4.307922190284955710e-01 3.866233611577750695e-01 3.734982240883331639e-01 4.705768180131937317e-01 4.199471903986586874e+00 1.532881784140010417e+00 8.668628601247331256e-01
1.339291008239071878e+00 4.134535867523479458e-01 3.711963462070852482e-01 1.120708887684864550e+02 5.136521772959675047e+00 1.606448452227100976e+00 4.324060703370724013e-01 3.885846049321337592e-01 3.524863327404754165e-01 4.745344322416795713e-01 4.199419828406871780e+00 1.532085071611716476e+00 8.273387875749854681e-01
1.361178197976362636e+00 4.204545233084692746e-01 3.773952954289741535e-01 1.126846850733845997e+02 5.165163090708758453e+00 1.602977169989518336e+00 4.371826816299722585e-01 3.922066629090174006e-01 3.380492323388494813e-01 4.115703989125676365e-01 4.199436602895483261e+00 1.533224668018591474e+00 8.039943554816706417e-01
1.334659262423574466e+00 4.122418427206320790e-01 3.704793874373752405e-01 1.119553934185376534e+02 5.132308734487588175e+00 1.624173278361082939e+00 4.274579748485748398e-01 3.831496484279923731e-01 3.774589900686234900e-01 3.133580643565037627e-01 4.199409663243864443e+00 1.532676931238634799e+00 8.696953526450483807e-01
1.335188407170671221e+00 4.131228524704450011e-01 3.707157464687171888e-01 1.119844885420326506e+02 5.134750885042013380e+00 1.596931950705521519e+00 4.347329332200421947e-01 3.898719198514719042e-01 3.414997693146116231e-01 5.051336763367862970e-01 4.199450577993468769e+00 1.531519319718203986e+00 8.079422036450184530e-01
1.331282818770011200e+00 4.101331678866428909e-01 3.682941649928622718e-01 1.118199892644748275e+02 5.122907879179062540e+00 1.633648444821597989e+00 4.278700485209582793e-01 3.840717339852900425e-01 3.901476401243131886e-01 3.933438155781374124e-01 4.199415247456451006e+00 1.532073921511919012e+00 8.818728617227783451e-01
1.332110658243699897e+00 4.095735505252799391e-01 3.681201630228175814e-01 1.118216357799537377e+02 5.121296250389905325e+00 1.610329913614574338e+00 4.256221285379354069e-01 3.812908572779928340e-01 3.601362671419834349e-01 4.933733694479593979e-01 4.199443947638589414e+00 1.533096248859331823e+00 8.593642400079724020e-01
1.331310494393830979e+00 4.129107092045332106e-01 3.704005319484997005e-01 1.119068647888251604e+02 5.133598794235025409e+00 1.579597455948739126e+00 4.386916514848908655e-01 3.933073405051027427e-01 3.218507300982309527e-01 5.076598538683883000e-01 4.199442535637729179e+00 1.531572802174098635e+00 7.734722765630145380e-01
1.334938587898876428e+00 4.129416263754845939e-01 3.710376620493067157e-01 1.119825666921073406e+02 5.135056649766059245e+00 1.612425250116222175e+00 4.336122613865084352e-01 3.894994138549545126e-01 3.613036828397599431e-01 4.144920586680163610e-01 4.199461330016370120e+00 1.532898950175060726e+00 8.289889150622435920e-01
1.388297000745278176e+00 4.282232235691151301e-01 3.842794663567926094e-01 1.134067406165098930e+02 5.196590358518930586e+00 1.626173642320660306e+00 4.362313381489254516e-01 3.910128092833263791e-01 3.529109861364507217e-01 3.981515517498437906e-01 4.199455054974584378e+00 1.534139856972989380e+00 8.330428023613014599e-01
1.326291751589664614e+00 4.082667214118252952e-01 3.673350127175054047e-01 1.116817474694033763e+02 5.116701240175409282e+00 1.622093863584699758e+00 4.319378060802088748e-01 3.875968285063127738e-01 3.755608482664643533e-01 4.825854725467638162e-01 4.199464363915718756e+00 1.531623449811415627e+00 8.488504672785663896e-01
1.345437181905167812e+00 4.163372483150913350e-01 3.732911371584539117e-01 1.122662425814250042e+02 5.147361891845352311e+00 1.602012244788628692e+00 4.351770075951024164e-01 3.903614013473654110e-01 3.439265112263427682e-01 4.512231642337301563e-01 4.199418886005650720e+00 1.532593535716526345e+00 8.122910275248669265e-01
1.334161963283620134e+00 4.115605677302928700e-01 3.698467557070816980e-01 1.119234949648034387e+02 5.129435628465492947e+00 1.604419615161630785e+00 4.313214239267112449e-01 3.876807624712279021e-01 3.546365340361682938e-01 4.726134261131735292e-01 4.199455323054896105e+00 1.532385390514317880e+00 8.299345239378881356e-01
1.338183613152621465e+00 4.130622716469106726e-01 3.704722748681289479e-01 1.120318195792321347e+02 5.134085798759010721e+00 1.612284029150653497e+00 4.324591922733075910e-01 3.886981457934392536e-01 3.599699117451209962e-01 3.248697181884594443e-01 4.199483041068681644e+00 1.532995829282546740e+00 8.332082123560513587e-01
1.324352673082088261e+00 4.097671851524285480e-01 3.676744114541134478e-01 1.116800755752455956e+02 5.120743615431727846e+00 1.577845296248640228e+00 4.345245273286097998e-01 3.892827674555044415e-01 3.249666699984661844e-01 4.693364840100305857e-01 4.199457997387099795e+00 1.532404667937327547e+00 7.876837430745183832e-01
1.334431224240057112e+00 4.128643075883744462e-01 3.700888037859688118e-01 1.119554151284141312e+02 5.132815496848326831e+00 1.611503918074833397e+00 4.312769673951069582e-01 3.871474923447253413e-01 3.622934695003384720e-01 3.866124871925442075e-01 4.199358082178788365e+00 1.532478078894112139e+00 8.388455551062028448e-01
1.321102444943814680e+00 4.092726659511163878e-01 3.682637549951915390e-01 1.116242376288757470e+02 5.120950601712496386e+00 1.593680986202457683e+00 4.341839728870913739e-01 3.898040776143402164e-01 3.450831845742969306e-01 3.697976559240110372e-01 4.199459759061809905e+00 1.532918846767663101e+00 8.060338345369322255e-01
1.367443076978100747e+00 4.228299913001264398e-01 3.799801407186043645e-01 1.128797205921126192e+02 5.175847430636360436e+00 1.622489593623283932e+00 4.375224334786011471e-01 3.924677692448473865e-01 3.581213846428072389e-01 5.114083487352849566e-01 4.199490033147450063e+00 1.531792675098262224e+00 8.261861556945216956e-01


==> pics/full_arr_ESC_92_96.txt <==
1.320340644129551988e+00 4.081254001884638827e-01 3.666048309264092198e-01 1.115608702644116050e+02 5.114784220162680306e+00 1.645275785478301334e+00 4.207949635676054845e-01 3.776705973808342498e-01 4.048948156840707080e-01 3.722333708600528701e-01 4.199463091754584987e+00 1.531739208100476146e+00 9.249905996949828735e-01
1.314575715597459560e+00 4.055863342746900968e-01 3.647033552670293499e-01 1.113793450141563852e+02 5.104990498458309212e+00 1.650562552474436728e+00 4.192873574943877801e-01 3.760124985805697317e-01 4.144998653153967871e-01 4.040560646524110622e-01 4.199418962661312982e+00 1.533730903705373683e+00 9.403286323551210968e-01
1.332212598460523756e+00 4.109785665148428246e-01 3.686535120870981785e-01 1.118577082054721785e+02 5.125548107830314670e+00 1.651224319134950047e+00 4.228659328780731697e-01 3.797282234775171683e-01 4.073835621968372456e-01 4.701737262426413655e-01 4.199428211747821216e+00 1.532422380502442838e+00 9.236999102229468406e-01
1.320809342640244077e+00 4.082229332086367846e-01 3.662691015361247970e-01 1.115649159539795932e+02 5.114261397892948757e+00 1.648399568991660624e+00 4.195299240608932889e-01 3.767138627964102260e-01 4.104192725940679631e-01 4.067903467392044448e-01 4.199440775273965087e+00 1.530677629957170938e+00 9.364380182642702000e-01
1.319499246211378818e+00 4.078603397501346373e-01 3.667239967771624420e-01 1.115433697557999437e+02 5.114461608686104555e+00 1.636731138186687140e+00 4.188057876279716596e-01 3.755441518164785997e-01 3.964745935758198780e-01 3.624021647844828387e-01 4.199477223717439145e+00 1.532673489584857496e+00 9.228374898663601611e-01
1.315793643756523190e+00 4.061513074307059878e-01 3.649717778598749462e-01 1.114159205983559957e+02 5.106832037054203965e+00 1.644972721643482849e+00 4.212679425247720655e-01 3.784483200583881879e-01 4.087554860809305413e-01 3.648031838008157224e-01 4.199470336448427155e+00 1.532993292009964481e+00 9.249819610749057119e-01
1.313548443699642521e+00 4.059345931773798433e-01 3.643275604085068342e-01 1.113605675396770067e+02 5.104931235455823391e+00 1.645859845327738880e+00 4.222850057125819845e-01 3.793750902464697039e-01 4.099417575073617259e-01 3.656269392579226674e-01 4.199418288399031418e+00 1.532838940410923945e+00 9.213796792651481882e-01
1.328416463736631803e+00 4.122289392240970907e-01 3.699418712012967903e-01 1.118356839800021447e+02 5.131105257687718080e+00 1.652254118827758411e+00 4.203075089389496366e-01 3.774466288364444200e-01 4.108453610922004895e-01 3.003345769466224668e-01 4.199448660133567657e+00 1.532106224631717417e+00 9.375868494356063287e-01
1.361995658845386536e+00 4.197159561514385295e-01 3.774505036777127676e-01 1.126870071792740049e+02 5.163691175769476338e+00 1.653026274185140476e+00 4.194376738311650921e-01 3.761350920468718440e-01 3.949686824351287817e-01 4.935185792224425771e-01 4.199475968681865901e+00 1.530861187478411711e+00 9.377358352753812909e-01
1.334877929448811562e+00 4.117447477178040605e-01 3.701509060864555112e-01 1.119447185701158247e+02 5.130503627162266156e+00 1.646554060062421110e+00 4.212533285549839301e-01 3.783627530703449482e-01 4.041559109261271820e-01 4.775629854401564622e-01 4.199446171122041882e+00 1.532337292934854656e+00 9.259259559998066491e-01
1.357349548617326374e+00 4.168629351029203289e-01 3.745010182447623404e-01 1.125048514144377378e+02 5.151130337431988337e+00 1.656461156163902215e+00 4.205467852266916995e-01 3.773287984017688612e-01 4.019497194867214240e-01 4.008828607453166493e-01 4.199450141092537336e+00 1.532772848756791539e+00 9.384729001169722640e-01
1.331599845830072626e+00 4.117794104395200439e-01 3.700658619491664636e-01 1.118860576818184995e+02 5.130390472664484669e+00 1.650916711193956443e+00 4.235196827483996285e-01 3.806220594676600899e-01 4.087293320137516117e-01 4.012838756566657894e-01 4.199453313505252083e+00 1.534829915990397975e+00 9.209469897819269057e-01
1.354879728258235216e+00 4.167292440388975505e-01 3.744752070966865798e-01 1.124589573201107982e+02 5.150786682334182132e+00 1.676256982058305089e+00 4.231494512337030112e-01 3.794783791250577187e-01 4.228433854180458917e-01 3.390959094871963675e-01 4.199454093099610041e+00 1.530286626321615051e+00 9.536018971903478247e-01
1.327265398326026746e+00 4.089505338481636554e-01 3.670049161697949702e-01 1.117052256063115578e+02 5.117480394294108947e+00 1.648769018008252374e+00 4.210715462045557800e-01 3.776482152764341071e-01 4.060204945549124034e-01 4.317648088678708862e-01 4.199437632784102981e+00 1.531083572270328874e+00 9.283887062821095659e-01
1.315311090853690468e+00 4.070013237404874196e-01 3.653084435669594621e-01 1.114284543988635363e+02 5.109452875756246293e+00 1.639946785750996838e+00 4.201606979430596578e-01 3.769886121848220473e-01 4.029113523852783652e-01 3.989050486011931351e-01 4.199441039213521520e+00 1.531149710843547229e+00 9.230933029996387651e-01
1.342619191060429262e+00 4.128050397312757469e-01 3.705348007955123202e-01 1.121062621714516894e+02 5.133659909844247693e+00 1.660438287186199124e+00 4.228334572771784150e-01 3.792483671153230596e-01 4.121890156470084388e-01 2.971139977506557228e-01 4.199424930219954888e+00 1.532728914843624501e+00 9.355863948541137676e-01
1.335581620274622683e+00 4.113191510830924158e-01 3.698066807645267184e-01 1.119435217075166946e+02 5.128822145380806496e+00 1.650979688398501288e+00 4.209608247843791839e-01 3.777104461772363142e-01 4.046238368806105434e-01 3.842805779850140824e-01 4.199469025691916713e+00 1.530554032149794574e+00 9.297108316237304715e-01
1.316130613679357131e+00 4.064484003826238645e-01 3.652468034701297217e-01 1.114321073448327297e+02 5.108095135312222368e+00 1.654297557974371946e+00 4.183845693987247594e-01 3.755581213361313675e-01 4.179526714908668450e-01 4.685715624150681435e-01 4.199455479738253061e+00 1.533119391941129894e+00 9.500280431622319943e-01
1.360015050000558112e+00 4.182965398127702628e-01 3.756955911320207231e-01 1.125971668129556207e+02 5.156823941021402291e+00 1.671933782943972657e+00 4.276523699177855464e-01 3.841877195757228414e-01 4.170950400587335460e-01 3.020274266691541643e-01 4.199442190077093962e+00 1.533958907197701116e+00 9.263763696746091236e-01
1.346130467911244022e+00 4.156806562133454896e-01 3.731442887822020715e-01 1.122642771928362038e+02 5.145614690478995001e+00 1.664547660367674986e+00 4.211050453550737038e-01 3.781592825746600273e-01 4.157861554093300049e-01 3.640035641895047469e-01 4.199398990689267919e+00 1.532670257170768213e+00 9.477049492173099665e-01
1.324305833290654322e+00 4.081497539674537878e-01 3.664293314169690396e-01 1.116284426718811176e+02 5.114452395376356542e+00 1.642528940151777750e+00 4.204343049853766501e-01 3.772581794111696252e-01 4.016645797310813837e-01 3.774257992685740026e-01 4.199457524639939265e+00 1.531233051409126356e+00 9.233323520782140692e-01
1.338642742576830580e+00 4.127802381372484564e-01 3.711235272142479058e-01 1.120463707405529448e+02 5.134889533950230067e+00 1.648417497556325495e+00 4.218099954384910699e-01 3.792745681394675272e-01 4.017453591043604888e-01 4.238822521665632781e-01 4.199449236221240334e+00 1.534153582562091334e+00 9.230208181197266937e-01
1.324099723392901939e+00 4.084289382897867138e-01 3.669017412065676553e-01 1.116380968144228660e+02 5.116101977365729248e+00 1.647423621462094978e+00 4.226794392822116886e-01 3.790248283964075537e-01 4.085316470851507176e-01 3.534971581316984635e-01 4.199412456965070817e+00 1.534307275294018558e+00 9.215911069781638210e-01
1.323897759001698038e+00 4.102709771176175080e-01 3.681815448490476372e-01 1.116899698686113425e+02 5.122963041854218247e+00 1.637349312953247038e+00 4.193564049800919125e-01 3.764984944470235462e-01 3.953272763087548602e-01 4.422905542236446053e-01 4.199447522294772028e+00 1.531556769168925358e+00 9.201482782493853874e-01
1.324471388241775349e+00 4.091842392728435307e-01 3.676185716558194594e-01 1.116708703713312758e+02 5.119341406621184198e+00 1.642188250899982993e+00 4.208094430173543454e-01 3.771982609044710610e-01 4.001029821023083799e-01 5.208483859901791302e-01 4.199476887487016974e+00 1.531737489577148503e+00 9.219452770544545039e-01
1.354939732236734473e+00 4.167200863293717417e-01 3.746611647761402542e-01 1.124631019110384642e+02 5.151168296220285825e+00 1.662846443455769041e+00 4.225544130113179642e-01 3.788039998012426857e-01 4.096722358524320651e-01 3.716473523738699769e-01 4.199447703188884162e+00 1.532352930064480478e+00 9.386769779359233068e-01
1.345328079251594922e+00 4.155189886164339375e-01 3.731396331287536450e-01 1.122472872953061653e+02 5.145254464619282153e+00 1.662481731004274543e+00 4.239732147962760322e-01 3.807451302484672340e-01 4.140383789049314478e-01 3.732593282751716091e-01 4.199398333131366456e+00 1.531203590277373738e+00 9.318621086194970315e-01
1.325840559632552651e+00 4.096354566158361687e-01 3.675692623619226662e-01 1.117021768571570846e+02 5.120224167512634317e+00 1.647893151246454080e+00 4.213632099399711173e-01 3.776502903838754310e-01 4.071498224354400675e-01 3.438625937505139230e-01 4.199416985624448095e+00 1.531674862936387438e+00 9.274807907412635499e-01
1.348363395164812406e+00 4.170375471032548576e-01 3.740408062933206490e-01 1.123429638277154083e+02 5.150510104597542771e+00 1.676119653579399849e+00 4.218412792784300147e-01 3.790061780783637313e-01 4.262106932941183701e-01 4.081983082799330864e-01 4.199469173776117614e+00 1.532811781453481181e+00 9.596365867574774278e-01
1.312916262602034978e+00 4.069132962456197822e-01 3.644652667309002392e-01 1.113692541252074619e+02 5.107399351561330292e+00 1.641482669114571857e+00 4.192960389224475448e-01 3.767160646568203375e-01 4.047662544910971549e-01 4.487953895163485640e-01 4.199438527110841868e+00 1.530442946360659029e+00 9.283265329281357170e-01
1.334527566396439546e+00 4.114513106509569140e-01 3.694347135980047825e-01 1.119207071272644640e+02 5.128294034333181983e+00 1.649216816096627181e+00 4.223001317581951963e-01 3.786601343148682242e-01 4.038873650379636304e-01 3.823235135936904894e-01 4.199449812068754895e+00 1.532587866022399048e+00 9.240893684292577070e-01
1.332956043027565318e+00 4.118979117747865182e-01 3.701959076922557434e-01 1.119143289375663386e+02 5.130937962450118128e+00 1.655946898920663379e+00 4.185688309714609701e-01 3.760821084414907034e-01 4.123127675613822429e-01 3.657501163748307360e-01 4.199442891476848239e+00 1.532111697200607248e+00 9.482654740719286268e-01
1.313321739389311071e+00 4.068843084555297529e-01 3.651630786789114569e-01 1.113883834040216811e+02 5.108873526627945694e+00 1.640876577059346086e+00 4.203835347057113814e-01 3.772945945771420395e-01 4.051215254408505051e-01 3.498948225268851409e-01 4.199421437041164218e+00 1.531477051471400896e+00 9.240044176095201234e-01
1.359769967404890423e+00 4.201877354517368213e-01 3.774130348978620431e-01 1.126558765129436495e+02 5.164627667283133050e+00 1.671463194668660446e+00 4.257945853975230177e-01 3.821832435128543204e-01 4.163038525760559549e-01 4.734025924552670572e-01 4.199458745832414408e+00 1.531401446590752169e+00 9.363260972606515242e-01
1.316148720395170946e+00 4.068080668486704909e-01 3.650899302273826197e-01 1.114360159656134499e+02 5.108543164172779427e+00 1.647717025188388140e+00 4.218684714318880480e-01 3.787306936938571456e-01 4.120210198024160664e-01 3.946270595114991786e-01 4.199433110527843738e+00 1.532371716651661941e+00 9.261773314178819438e-01
1.350196501210610522e+00 4.176242362918105022e-01 3.749723673037268501e-01 1.124016129392763617e+02 5.153804521706300434e+00 1.661360618708423997e+00 4.243716161638633744e-01 3.807502939394772357e-01 4.111993181074162784e-01 4.174965395212412167e-01 4.199471700631016269e+00 1.531281599925165215e+00 9.316956676171800344e-01
1.324734242247689764e+00 4.094638308263346405e-01 3.679800377205081352e-01 1.116868614562752384e+02 5.120748964366033995e+00 1.649669066740489853e+00 4.185015208314398771e-01 3.756493162274511799e-01 4.074679941221584500e-01 4.554269605919469277e-01 4.199446448574219559e+00 1.531999557986901461e+00 9.411309635327721468e-01
1.345739410177831497e+00 4.145907279554333358e-01 3.723444821885201761e-01 1.122243220954492955e+02 5.141507440025709030e+00 1.673900685599623461e+00 4.218644216563807725e-01 3.788552190954189713e-01 4.246672235650212901e-01 4.549672145496160280e-01 4.199488320887592607e+00 1.529233592868763703e+00 9.575874673538560256e-01
1.321856945224491264e+00 4.082127806976810214e-01 3.663094537997943489e-01 1.115840247927951197e+02 5.114325155198181427e+00 1.642281600128270069e+00 4.215710544504643886e-01 3.778793333523233766e-01 4.016817049699726305e-01 3.956881784542487512e-01 4.199425248659236054e+00 1.532517590537939123e+00 9.207338853031912240e-01
1.359605747929087727e+00 4.183216294187821482e-01 3.756170529597272489e-01 1.125891237848425988e+02 5.156708990863519304e+00 1.668650690546600313e+00 4.272145663447058928e-01 3.838281040606727479e-01 4.140284946743839622e-01 2.792671075813075721e-01 4.199436886790855361e+00 1.533425182208141724e+00 9.242584671937088547e-01
1.332054120777003803e+00 4.097000654982179690e-01 3.680360910863221813e-01 1.118213482137984158e+02 5.121388764505255153e+00 1.636898923299803243e+00 4.183996267560549653e-01 3.752115426817343447e-01 3.934460600557780907e-01 4.351833917955434949e-01 4.199409730973898469e+00 1.533569973731082392e+00 9.240792812286606761e-01
1.317487667581150879e+00 4.067924824437053055e-01 3.649586105151962911e-01 1.114571481521376768e+02 5.108216927659851692e+00 1.637755126545503259e+00 4.186620465958869608e-01 3.758091842750367340e-01 4.009915517531978946e-01 4.137751522940950055e-01 4.199409888189643780e+00 1.533737514636923871e+00 9.261083606746072228e-01
1.322725027356190797e+00 4.091396302144792996e-01 3.675166423224814349e-01 1.116373045504519013e+02 5.119020158206350146e+00 1.635007963365427086e+00 4.184430058997141155e-01 3.754770719814812807e-01 3.930815003146823639e-01 4.469359662872527394e-01 4.199441890282431977e+00 1.531151142283136091e+00 9.206559769501205803e-01
1.350834759925774398e+00 4.162039932597240144e-01 3.740875955432579336e-01 1.123723469437673401e+02 5.148803368567344663e+00 1.661246929804101491e+00 4.222953193573901198e-01 3.792882926113705366e-01 4.096513430360849140e-01 4.117621853889879557e-01 4.199459087190322570e+00 1.531864679071622160e+00 9.376218449141017208e-01
1.344173772958816349e+00 4.150898012264528369e-01 3.731792734344405171e-01 1.122202558748897303e+02 5.144406629009083076e+00 1.666066872058044268e+00 4.237700037613610915e-01 3.798663318091409780e-01 4.193955237848711604e-01 3.696279634314361684e-01 4.199441799149423282e+00 1.531673695920009681e+00 9.408232938633992459e-01
1.338796379133256886e+00 4.148393311170995856e-01 3.723667572505340306e-01 1.121072840673433717e+02 5.142093663294557970e+00 1.651986766786862626e+00 4.211474651290313953e-01 3.776930241194009219e-01 4.033723025009521290e-01 4.633701865399872388e-01 4.199467180868034610e+00 1.531940226070086952e+00 9.316610304971760792e-01
1.333443439184834212e+00 4.120399335228820403e-01 3.698460256512299815e-01 1.119192508549551661e+02 5.130482464148782284e+00 1.647292001871792921e+00 4.225229650490589517e-01 3.794592912436178800e-01 4.037404656940443703e-01 4.253581367424060233e-01 4.199437122121606691e+00 1.532408485774617413e+00 9.210752464158721287e-01
1.317808348478605174e+00 4.069598247188057072e-01 3.650448001582833890e-01 1.114674120249446645e+02 5.108779883527396315e+00 1.649482824849385354e+00 4.209158934895146920e-01 3.776189280195271780e-01 4.119233888499786445e-01 3.734246888968603684e-01 4.199456560051299192e+00 1.531552034719135591e+00 9.316324811211686985e-01
1.323619731018137902e+00 4.087984123483993093e-01 3.671590956749605228e-01 1.116408004704828869e+02 5.117479907401831341e+00 1.648434310393604108e+00 4.222853977879140186e-01 3.791220984276890693e-01 4.087577105296435476e-01 3.456188300789509449e-01 4.199461361411735538e+00 1.534305317822697967e+00 9.231495879255687820e-01
1.330794657868484165e+00 4.114409389456034627e-01 3.691663382636521940e-01 1.118499002387765699e+02 5.127683127920251493e+00 1.643140900828175210e+00 4.194276865574740887e-01 3.766386241903449950e-01 3.993413411879778163e-01 3.677580596749061570e-01 4.199399764625302289e+00 1.532876008518293087e+00 9.273983267729475344e-01
1.347952928193631772e+00 4.154344915099755231e-01 3.728502408158543280e-01 1.122867347934700035e+02 5.144439618097772282e+00 1.669494576688097753e+00 4.244264456281595099e-01 3.808022782835109865e-01 4.213059660071628021e-01 4.618822167670333378e-01 4.199451031002258361e+00 1.532855104273513458e+00 9.412967922279263933e-01
1.341311030353012024e+00 4.127820616479775384e-01 3.704618826405236542e-01 1.120816151576946567e+02 5.133449738848685939e+00 1.658001619091042489e+00 4.245429096563094751e-01 3.811113107275742595e-01 4.141563684586891947e-01 3.634473717206064824e-01 4.199428651830941384e+00 1.533498890502838385e+00 9.271542026403218895e-01
1.332664115937697069e+00 4.125774485990013063e-01 3.705519702152287320e-01 1.119275099967212128e+02 5.133200326776028000e+00 1.663635926824347244e+00 4.232597858507712307e-01 3.795865359639945535e-01 4.205379747278719105e-01 3.884419554289280652e-01 4.199441566292041017e+00 1.532360538501330138e+00 9.396674958902203612e-01
1.321893167218562759e+00 4.090305378225596034e-01 3.674175244956053854e-01 1.116189033825852448e+02 5.118561276014800931e+00 1.641044120710781762e+00 4.209513801073660466e-01 3.780929035269701699e-01 4.019896186329341981e-01 3.758146598872736943e-01 4.199454279044514848e+00 1.531589733112733054e+00 9.205336580534427826e-01
1.344850690621376410e+00 4.130507087617202866e-01 3.718078336557665287e-01 1.121722022230444225e+02 5.136978327797647736e+00 1.656016784782225582e+00 4.246365976496447869e-01 3.812282326977798341e-01 4.066406968867928295e-01 3.977771212523537603e-01 4.199459655616026410e+00 1.531060720249431295e+00 9.223003741730279037e-01
1.317385014351479366e+00 4.063304401803442545e-01 3.647649828891548762e-01 1.114436938832255493e+02 5.106770406569547838e+00 1.646061786782748504e+00 4.189924689167900951e-01 3.756282462824027113e-01 4.087914933687821217e-01 3.683065702190395085e-01 4.199451126831517556e+00 1.533304839730983860e+00 9.346087437838382916e-01
1.329523353809163311e+00 4.097868014402231140e-01 3.679246532526719293e-01 1.117762693566975969e+02 5.121334946574322089e+00 1.648643347379409763e+00 4.214921341021904966e-01 3.780626454811782389e-01 4.079374322964750554e-01 4.045903851781335603e-01 4.199425991786785772e+00 1.532674824118115398e+00 9.286068666945008765e-01
1.356386278173833393e+00 4.210783010318998043e-01 3.773482553215313784e-01 1.126114005335428629e+02 5.166410277009646279e+00 1.673045641133426908e+00 4.250726206518550265e-01 3.811232772953487835e-01 4.176213428994190457e-01 5.384896317554562772e-01 4.199449467936428704e+00 1.530623709208023708e+00 9.416288731898524444e-01
1.336587698106956434e+00 4.122914660163922718e-01 3.704175305153228903e-01 1.119891402631092916e+02 5.132281707015978967e+00 1.653704053283532094e+00 4.226918202726200890e-01 3.793120058653126625e-01 4.081464877146739334e-01 4.470173380276131203e-01 4.199428793486738698e+00 1.532433194051872949e+00 9.276349996247358343e-01
1.362957060112672369e+00 4.191985636599602216e-01 3.771739299132804146e-01 1.126898788965496720e+02 5.161974682958589966e+00 1.660618623447302156e+00 4.219813931276220620e-01 3.789978190340628217e-01 4.030428692309864780e-01 4.147471310783219511e-01 4.199462151859814085e+00 1.531731520680314595e+00 9.352026030312419191e-01
1.315224814345201665e+00 4.048596372906539953e-01 3.630803116483275472e-01 1.113490048424620227e+02 5.099799939397940740e+00 1.646665565519610075e+00 4.186924813345666574e-01 3.761193214249438088e-01 4.097680304979724464e-01 4.877872862508739193e-01 4.199461579547725698e+00 1.529571184636445702e+00 9.368355203101081941e-01
1.348651083199517098e+00 4.154473505055166216e-01 3.736615269320021637e-01 1.123133844286294902e+02 5.146233523878258609e+00 1.661203765541590327e+00 4.218638131680626513e-01 3.779643716939737330e-01 4.113287448903968913e-01 3.564444328749108437e-01 4.199402591328170509e+00 1.531437267918922540e+00 9.407110513390118944e-01
1.329079665428275714e+00 4.106417556799830115e-01 3.689943586135983056e-01 1.118024767809384628e+02 5.125557523703150764e+00 1.647047766044469119e+00 4.227616351384857474e-01 3.796501810496057394e-01 4.058266147010869407e-01 3.383448306788084392e-01 4.199405030377379333e+00 1.531880191381978173e+00 9.200906704831621763e-01
1.327902288899910799e+00 4.107692605811469333e-01 3.690888383285607643e-01 1.117856161592187902e+02 5.126044625564885493e+00 1.643847629857737802e+00 4.202276308282095751e-01 3.772569643200633371e-01 4.005708311612877770e-01 3.848340473427631081e-01 4.199416101215454944e+00 1.531204210964803858e+00 9.243563742364324654e-01
1.330940677391403204e+00 4.118495666175880920e-01 3.698489323875721047e-01 1.118718179089779312e+02 5.130072612389113829e+00 1.655484818095385613e+00 4.225892467421086818e-01 3.790543058169102419e-01 4.131797193467658391e-01 3.698133726337065608e-01 4.199425670400452226e+00 1.531981882926970018e+00 9.315850987767311242e-01
1.318125922901360880e+00 4.062818925758802657e-01 3.652177355991169105e-01 1.114640661368126615e+02 5.107663805485629815e+00 1.638942268801563129e+00 4.203169748312485798e-01 3.780865765001809042e-01 4.013099319824774414e-01 3.706211976000592934e-01 4.199470293319306435e+00 1.532980580583290564e+00 9.200485272308562834e-01
1.330420887609508496e+00 4.099709499750998076e-01 3.688583029170988681e-01 1.118118846531573354e+02 5.123788945088125324e+00 1.662834332618548627e+00 4.206099416803527613e-01 3.775091488866803568e-01 4.205187973442778282e-01 3.778500153129452088e-01 4.199426713209931883e+00 1.532191189055455371e+00 9.488728758823342657e-01
1.349331319911677651e+00 4.157520445938606701e-01 3.731518742923677912e-01 1.123216804271255853e+02 5.145788029788266549e+00 1.660983222354876165e+00 4.224153848176303572e-01 3.787557768054789498e-01 4.109438117473149799e-01 3.981147634862077789e-01 4.199396939954401553e+00 1.531732899179747420e+00 9.379542609281323884e-01
1.317841670833394874e+00 4.069736422546949006e-01 3.649241205299990076e-01 1.114661122666272774e+02 5.108544619448588620e+00 1.638945678495473013e+00 4.196301550943364878e-01 3.772537227726152076e-01 4.020206012585205713e-01 4.600401392995039362e-01 4.199464911168963255e+00 1.531193961248684898e+00 9.233771359702585002e-01
1.322963841995043577e+00 4.086270945951098188e-01 3.670929639068518102e-01 1.116249536520745522e+02 5.116959592908015608e+00 1.654003422863588035e+00 4.206219843370445632e-01 3.776352023445681549e-01 4.139784035684441199e-01 4.033460443299904941e-01 4.199468306983019872e+00 1.532842523188771011e+00 9.375227963908316919e-01
1.353290483607153538e+00 4.171657921266859748e-01 3.749426748436606727e-01 1.124470105209504567e+02 5.152748147108757060e+00 1.660472590055484199e+00 4.246394073327231511e-01 3.812523545270098402e-01 4.077776607856158919e-01 5.114634164157951801e-01 4.199424655100613357e+00 1.530144474675943389e+00 9.277020669951709930e-01
1.321368916960755868e+00 4.066498901274813171e-01 3.654502884269478780e-01 1.115322967412949708e+02 5.108990730552775084e+00 1.652081709346541194e+00 4.179650273903007252e-01 3.752888031966933879e-01 4.131670830834254238e-01 5.149373716235499110e-01 4.199441258410264055e+00 1.531309360721942792e+00 9.479276573555603935e-01
1.331447052318005309e+00 4.116169605849557822e-01 3.694009207898957259e-01 1.118687453946586459e+02 5.128582027590037562e+00 1.646330075927258774e+00 4.202293036020928185e-01 3.772870768347056925e-01 4.018741408774582080e-01 3.918489746652669692e-01 4.199463386848191426e+00 1.533591739016042732e+00 9.271354425432174473e-01
1.318443905286438289e+00 4.064813771433411493e-01 3.649860922931382201e-01 1.114691624066255144e+02 5.107591478285938180e+00 1.637513956889658617e+00 4.196508243979719666e-01 3.764491938842109975e-01 3.989634368507968820e-01 4.346876564871365867e-01 4.199465335707093239e+00 1.534157962762731975e+00 9.208588599485177939e-01
1.335658499807372612e+00 4.113827851122762724e-01 3.699031926648911894e-01 1.119476778896525815e+02 5.129171711707658510e+00 1.657773848544135120e+00 4.194237155573684039e-01 3.759571467866980043e-01 4.140668295498541318e-01 3.796720333676849024e-01 4.199446667785211140e+00 1.531136649191242594e+00 9.481946455069046875e-01
1.327895224530208029e+00 4.101468941932905343e-01 3.684079937509646685e-01 1.117624425974502742e+02 5.123188271853924114e+00 1.647356136176421737e+00 4.201021208981952637e-01 3.777241562046776413e-01 4.059904279275015626e-01 3.706435151357255764e-01 4.199440116994319183e+00 1.530939219357091208e+00 9.294399058343244535e-01
1.319293519933466330e+00 4.069670272378878018e-01 3.650789547234953303e-01 1.114945064084568855e+02 5.108869767783371429e+00 1.648948195057914123e+00 4.214235020185126412e-01 3.785031518320222110e-01 4.112539364625687477e-01 3.749855538655232357e-01 4.199431170425394377e+00 1.532141512070174905e+00 9.271800438275473732e-01
1.316077604326582495e+00 4.082518209809422038e-01 3.660946511336100051e-01 1.114783731033826086e+02 5.113940613742759211e+00 1.648724083612677083e+00 4.212974492247703595e-01 3.782772072063356750e-01 4.128712871480296753e-01 3.729894672344841733e-01 4.199451586399249869e+00 1.531055902269700342e+00 9.303875121596535402e-01
1.319117881377118495e+00 4.083738375762298589e-01 3.666404138326793127e-01 1.115442214770441893e+02 5.115406359543817061e+00 1.642855945963523689e+00 4.195867358229885546e-01 3.768289897346629447e-01 4.037013551238831655e-01 4.307484052494524596e-01 4.199440960596070305e+00 1.534046135329159233e+00 9.281592443977931817e-01
1.357230360454332763e+00 4.184922799430466633e-01 3.759550664405126863e-01 1.125566254367188463e+02 5.157812420045930324e+00 1.658635481559458835e+00 4.234674040209762125e-01 3.802681142845234508e-01 4.055752231558332754e-01 3.143605405023724986e-01 4.199432823674816184e+00 1.531620215971589705e+00 9.298835340870266197e-01
1.351947406368406268e+00 4.170311017942663900e-01 3.750470574497236642e-01 1.124230404966719874e+02 5.152681763093288403e+00 1.654662477864937475e+00 4.242790458400710341e-01 3.806175071985238856e-01 4.025957852135117476e-01 4.201592415316212081e-01 4.199421426531196211e+00 1.530786875385183654e+00 9.214341831393334514e-01
1.315430814560442530e+00 4.067238678700956234e-01 3.653118468058605406e-01 1.114257245114781796e+02 5.108848822457175309e+00 1.641158026058905151e+00 4.200950439742347498e-01 3.771155657966387964e-01 4.027608316586447357e-01 4.808101091932026616e-01 4.199454316568517420e+00 1.531094227491086146e+00 9.229250638594568290e-01
1.331260072218444002e+00 4.118175252466204639e-01 3.699080032348562863e-01 1.118779500691033348e+02 5.130132648687762753e+00 1.653691184343148768e+00 4.235746496550588658e-01 3.799451528257564714e-01 4.111619288022964613e-01 3.815827523288902734e-01 4.199444023776054635e+00 1.531606568017384706e+00 9.258956289984257015e-01
1.328337849305720963e+00 4.094655402895345797e-01 3.680026631462194331e-01 1.117510505202017299e+02 5.120801479404482492e+00 1.655707254860590449e+00 4.201970596918852552e-01 3.776414750024847944e-01 4.139560267073006949e-01 4.382584640078402982e-01 4.199468450635272632e+00 1.532244386461697250e+00 9.422604141507971987e-01
1.339089539959803288e+00 4.127336109038342582e-01 3.703212324463263094e-01 1.120392467150124816e+02 5.133038614004630240e+00 1.654784214323365976e+00 4.248318596309892392e-01 3.819580797231733049e-01 4.108605390724408002e-01 3.773392341348013601e-01 4.199425399296832673e+00 1.532040006803557786e+00 9.202656897381168433e-01
1.334934547210972378e+00 4.106284764014316857e-01 3.689994951723816197e-01 1.119056411378806501e+02 5.125537387780642717e+00 1.656478572692827722e+00 4.244821937862944816e-01 3.814731371185655640e-01 4.123810086780317907e-01 4.280906937623326636e-01 4.199445207981974626e+00 1.533906453981518814e+00 9.239150487826126579e-01
1.321505176665361825e+00 4.073344050708631592e-01 3.658631862513633259e-01 1.115542976533982227e+02 5.111409530050027072e+00 1.640879290912387267e+00 4.207219315547003902e-01 3.777307498132225771e-01 4.014817369533259517e-01 4.381714540616884479e-01 4.199475233000802277e+00 1.531503185894106611e+00 9.213026836722368884e-01
1.319962311812738376e+00 4.076909208030916054e-01 3.663592922884694181e-01 1.115420232589788156e+02 5.113285923000868927e+00 1.645752307942594861e+00 4.206362720157278412e-01 3.773867926046496346e-01 4.084539968023581658e-01 4.152648930432238927e-01 4.199418474128654211e+00 1.532416043517134119e+00 9.296329219759135176e-01
1.346930376291388898e+00 4.170598246340118664e-01 3.747253860706885042e-01 1.123302502404325480e+02 5.152042263057884597e+00 1.664426883836778837e+00 4.237912972382863463e-01 3.808875696653953868e-01 4.153609718286133679e-01 3.438143216667639557e-01 4.199435657870741245e+00 1.533851608672643030e+00 9.348344182710084382e-01
1.326427487052096899e+00 4.104077242712040885e-01 3.683672887890892533e-01 1.117404120368204872e+02 5.123668554476759063e+00 1.653068705256409032e+00 4.230775667889527525e-01 3.793695771863421218e-01 4.123653058742741129e-01 3.516433322487731439e-01 4.199441063529404161e+00 1.532458769982871782e+00 9.261019969415755781e-01
1.320877060404304970e+00 4.072027660557224760e-01 3.658464495920055737e-01 1.115404452197466014e+02 5.111081173890514862e+00 1.648152596265304748e+00 4.211525495163701005e-01 3.777022345019175331e-01 4.094516573385458269e-01 4.358288013775135639e-01 4.199414062838671136e+00 1.532675074876667098e+00 9.290600767253219816e-01
1.324314109961482133e+00 4.076822171786846360e-01 3.668316800265546962e-01 1.116274522539666947e+02 5.114306931847835358e+00 1.658171744834517014e+00 4.221992617181378749e-01 3.787547844855342905e-01 4.185119233119083404e-01 4.503673675497048001e-01 4.199476424557729182e+00 1.532818923017597035e+00 9.380425280384053766e-01
1.345238306413022000e+00 4.140138040523712037e-01 3.716031007539472575e-01 1.121923000373000576e+02 5.138630532232591364e+00 1.654933025446104544e+00 4.241222357378573449e-01 3.807685542324394379e-01 4.070708223047829200e-01 4.085474453244045123e-01 4.199426404159015469e+00 1.532563980610584853e+00 9.223045912414131742e-01
1.331612244329071659e+00 4.118078184895325733e-01 3.702489731861234867e-01 1.118900151885499383e+02 5.130856247816169891e+00 1.651647057114953299e+00 4.218392211348417353e-01 3.791823367447314519e-01 4.085552527266215206e-01 4.374093138408803316e-01 4.199448191138150044e+00 1.532150322009151688e+00 9.283658258978674249e-01
1.321241194363981464e+00 4.083329024073413804e-01 3.665929537233718061e-01 1.115802997231533737e+02 5.115212877193933139e+00 1.641307689007002635e+00 4.208418669684204083e-01 3.773080743224917488e-01 4.028632694049050222e-01 3.509245798902987379e-01 4.199458745395361348e+00 1.533026713470053037e+00 9.221722832095942124e-01
1.348118295736626893e+00 4.158247294695462393e-01 3.733550761519066064e-01 1.123053459133598153e+02 5.146387335245809602e+00 1.670388826752514655e+00 4.250542004345454483e-01 3.815347369774265696e-01 4.201280978435146252e-01 4.599384314788436123e-01 4.199449180366672252e+00 1.531344562361791617e+00 9.383490013183694023e-01
1.333057478355571313e+00 4.099549688859555618e-01 3.681364000909355672e-01 1.118453675734008783e+02 5.122170675027016173e+00 1.656100062777258186e+00 4.221259858327685022e-01 3.785929322970793542e-01 4.137523895658480888e-01 4.284075464376351228e-01 4.199432134881335266e+00 1.531609197405497946e+00 9.338816182906760632e-01
1.357678033331656930e+00 4.189794265938198148e-01 3.763481196541347273e-01 1.125798156728777855e+02 5.159713905387113719e+00 1.663520452103829816e+00 4.256108065311702826e-01 3.813840983589142919e-01 4.116464920059240695e-01 4.102081617410547332e-01 4.199450518575071456e+00 1.533316002758173147e+00 9.298682563032663051e-01
1.321151467349920505e+00 4.076327522334168285e-01 3.665699546243051388e-01 1.115658663920434037e+02 5.113621835436189755e+00 1.649760823973566604e+00 4.207804281506816735e-01 3.772454424238610438e-01 4.108312892802100658e-01 4.389255941491248536e-01 4.199448118925309004e+00 1.532377072050891353e+00 9.336642837912342285e-01
1.337194599369271097e+00 4.142950136101115621e-01 3.718716717079577072e-01 1.120607756444781984e+02 5.139830376704560777e+00 1.662230689583074961e+00 4.223605964969155968e-01 3.793037257489791925e-01 4.156968577448449942e-01 4.166871254732438801e-01 4.199424187777256456e+00 1.531409457291503573e+00 9.395709397126595919e-01


==> pics/mcmc_cornerproppa_83_87_free_mean.txt <==
3.609757
1.113805
21.814642
94.294881
1.522248
1.609895
0.432924
0.388529
0.354070
0.424795
4.199438
1.532342


==> pics/mcmc_cornerproppa_83_87_free_std.txt <==
0.011643
0.001068
0.012160
0.000088
0.000001
0.018195
0.003544
0.003222
0.017894
0.063631
0.000020
0.001016


==> pics/mcmc_cornerproppa_83_87_mean.txt <==
3.616071
1.113638
21.819058
94.294850
1.522248
1.621280
0.432398
0.388050
0.362485
0.421170
4.199436
1.532399


==> pics/mcmc_cornerproppa_83_87_std.txt <==
0.011244
0.001121
0.011902
0.000086
0.000001
0.009831
0.002659
0.002384
0.007541
0.059913
0.000020
0.000987


==> pics/mcmc_cornerproppa_92_96.txt <==
3.608990080476724316e+00 1.113493294671207723e+00 9.429486191239550408e+01 1.522248377942299724e+00 1.651984776071393712e+00 4.216736897585353638e-01 3.784375178400480877e-01 4.085628038415656804e-01 4.056570727818918365e-01 4.199442558754577171e+00 1.532348704392329397e+00
9.644464579604663038e-03 1.188895870821062755e-03 7.892133759861719188e-05 6.666031004979943029e-07 8.721739540072402652e-03 2.214065199583474183e-03 2.011051737851774282e-03 6.962297275145961674e-03 5.125675166341717853e-02 1.966853570460424424e-05 1.102092004283662446e-03


==> pics/mcmc_cornerproppa_92_96_mean.txt <==
3.608990
1.113493
21.818600
94.294862
1.522248
1.651985
0.421674
0.378438
0.408563
0.405657
4.199443
1.532349


==> pics/mcmc_cornerproppa_92_96_std.txt <==
0.009644
0.001189
0.011018
0.000079
0.000001
0.008722
0.002214
0.002011
0.006962
0.051257
0.000020
0.001102


==> pics/proppa_table_labels.txt <==
$\frac{M_{\rm Aa}}{M_{\rm Ab1}+M_{\rm Ab2}}$
$\frac{M_{\rm Ab1}}{M_{\rm Ab2}}$
$\frac{a_{\rm Aab}}{a_{\rm Ab1Ab2}}$
$P_{\rm Aab}$
$P_{\rm Ab1Ab2}$
$R_{\rm Aa}$
$R_{\rm Ab1}$
$R_{\rm Ab2}$
$i_{\rm AaAb}$
$i_{\rm Ab1Ab2}$
$\phi_{\rm Aab}$
$\phi_{\rm Ab1b2}$


==> pics/tupples_ESC_83_87.txt <==
3.305100000000000000e+04 8.200000000000000000e+01
1.664100000000000000e+04 8.000000000000000000e+01
2.692000000000000000e+04 2.800000000000000000e+01
3.652700000000000000e+04 8.800000000000000000e+01
1.596400000000000000e+04 8.200000000000000000e+01
1.157700000000000000e+04 4.400000000000000000e+01
2.837100000000000000e+04 2.400000000000000000e+01
4.860200000000000000e+04 2.500000000000000000e+01
2.577800000000000000e+04 8.400000000000000000e+01
4.700000000000000000e+02 9.200000000000000000e+01
3.691400000000000000e+04 8.600000000000000000e+01
5.123200000000000000e+04 3.200000000000000000e+01
1.321800000000000000e+04 5.000000000000000000e+01
1.542600000000000000e+04 2.900000000000000000e+01
1.657900000000000000e+04 8.900000000000000000e+01
9.817000000000000000e+03 3.400000000000000000e+01
5.053900000000000000e+04 7.600000000000000000e+01
1.942300000000000000e+04 7.900000000000000000e+01
3.011100000000000000e+04 2.000000000000000000e+00
4.410000000000000000e+03 5.000000000000000000e+01
5.369900000000000000e+04 3.700000000000000000e+01
2.151800000000000000e+04 4.500000000000000000e+01
7.090000000000000000e+02 4.700000000000000000e+01
1.589400000000000000e+04 5.800000000000000000e+01
3.058900000000000000e+04 4.200000000000000000e+01
2.717900000000000000e+04 8.500000000000000000e+01
4.547800000000000000e+04 8.600000000000000000e+01
5.581200000000000000e+04 3.000000000000000000e+00
2.347000000000000000e+03 8.000000000000000000e+01
1.257900000000000000e+04 2.000000000000000000e+00
3.046400000000000000e+04 4.000000000000000000e+00
4.633400000000000000e+04 4.400000000000000000e+01
3.761700000000000000e+04 8.400000000000000000e+01
3.286800000000000000e+04 1.900000000000000000e+01
1.575800000000000000e+04 2.000000000000000000e+01
1.380500000000000000e+04 4.200000000000000000e+01
2.758500000000000000e+04 1.300000000000000000e+01
5.375200000000000000e+04 6.800000000000000000e+01
2.775500000000000000e+04 6.800000000000000000e+01
1.044800000000000000e+04 6.500000000000000000e+01
1.231700000000000000e+04 4.700000000000000000e+01
2.196500000000000000e+04 1.700000000000000000e+01
5.303700000000000000e+04 3.900000000000000000e+01
2.848900000000000000e+04 8.900000000000000000e+01
3.307800000000000000e+04 6.200000000000000000e+01
1.026800000000000000e+04 4.600000000000000000e+01
4.817500000000000000e+04 2.600000000000000000e+01
2.968000000000000000e+03 7.100000000000000000e+01
4.337000000000000000e+03 4.700000000000000000e+01
3.329500000000000000e+04 6.500000000000000000e+01
8.232000000000000000e+03 8.100000000000000000e+01
4.582400000000000000e+04 9.400000000000000000e+01
4.646000000000000000e+04 6.500000000000000000e+01
2.856000000000000000e+03 3.300000000000000000e+01
1.707000000000000000e+04 1.800000000000000000e+01
1.153600000000000000e+04 6.700000000000000000e+01
3.642400000000000000e+04 7.200000000000000000e+01
1.796700000000000000e+04 2.400000000000000000e+01
2.613600000000000000e+04 2.500000000000000000e+01
3.263600000000000000e+04 8.800000000000000000e+01
5.110000000000000000e+03 3.000000000000000000e+01
7.633000000000000000e+03 8.500000000000000000e+01
4.050400000000000000e+04 2.100000000000000000e+01
8.400000000000000000e+03 2.200000000000000000e+01
5.082000000000000000e+03 3.200000000000000000e+01
3.741800000000000000e+04 7.200000000000000000e+01
5.337000000000000000e+04 0.000000000000000000e+00
4.703800000000000000e+04 7.800000000000000000e+01
1.984000000000000000e+03 1.800000000000000000e+01
2.301500000000000000e+04 2.000000000000000000e+00
5.641300000000000000e+04 4.200000000000000000e+01
4.193000000000000000e+04 7.000000000000000000e+01
3.581100000000000000e+04 2.500000000000000000e+01
7.125000000000000000e+03 9.400000000000000000e+01
5.504600000000000000e+04 7.000000000000000000e+01
4.956100000000000000e+04 5.400000000000000000e+01
1.606000000000000000e+03 5.600000000000000000e+01
3.510000000000000000e+02 1.800000000000000000e+01
4.140900000000000000e+04 7.800000000000000000e+01
7.520000000000000000e+02 9.200000000000000000e+01
2.748900000000000000e+04 9.000000000000000000e+00
1.778000000000000000e+04 8.100000000000000000e+01
1.110600000000000000e+04 6.000000000000000000e+01
5.600700000000000000e+04 3.500000000000000000e+01
3.017000000000000000e+03 4.900000000000000000e+01
1.561000000000000000e+04 4.700000000000000000e+01
3.737400000000000000e+04 8.800000000000000000e+01
2.093500000000000000e+04 4.200000000000000000e+01
5.385300000000000000e+04 2.600000000000000000e+01
2.068700000000000000e+04 1.300000000000000000e+01
5.551100000000000000e+04 7.100000000000000000e+01
3.463100000000000000e+04 7.800000000000000000e+01
5.073600000000000000e+04 4.500000000000000000e+01
1.001800000000000000e+04 2.000000000000000000e+01
3.495500000000000000e+04 4.800000000000000000e+01
1.324400000000000000e+04 5.100000000000000000e+01
8.203000000000000000e+03 9.400000000000000000e+01
4.172000000000000000e+04 2.700000000000000000e+01
3.594300000000000000e+04 4.400000000000000000e+01
4.175700000000000000e+04 2.000000000000000000e+01


==> pics/tupples_ESC_83_87_free.txt <==
1.034000000000000000e+04 4.400000000000000000e+01
3.306700000000000000e+04 6.400000000000000000e+01
1.357200000000000000e+04 2.100000000000000000e+01
4.908500000000000000e+04 1.300000000000000000e+01
1.565400000000000000e+04 6.400000000000000000e+01
3.565000000000000000e+04 1.900000000000000000e+01
4.755000000000000000e+04 8.800000000000000000e+01
3.330600000000000000e+04 8.400000000000000000e+01
1.230300000000000000e+04 1.500000000000000000e+01
3.569000000000000000e+04 8.900000000000000000e+01
3.629900000000000000e+04 6.000000000000000000e+01
3.907800000000000000e+04 2.600000000000000000e+01
3.283500000000000000e+04 5.600000000000000000e+01
2.087900000000000000e+04 3.900000000000000000e+01
3.242100000000000000e+04 5.800000000000000000e+01
3.704000000000000000e+03 1.800000000000000000e+01
1.530000000000000000e+02 2.900000000000000000e+01
2.658700000000000000e+04 3.000000000000000000e+00
4.149600000000000000e+04 3.200000000000000000e+01
4.002100000000000000e+04 5.300000000000000000e+01
2.680000000000000000e+03 8.500000000000000000e+01
1.822900000000000000e+04 2.400000000000000000e+01
1.725100000000000000e+04 1.100000000000000000e+01
9.135000000000000000e+03 6.400000000000000000e+01
4.069700000000000000e+04 9.500000000000000000e+01
2.799100000000000000e+04 1.000000000000000000e+01
2.948000000000000000e+03 2.900000000000000000e+01
2.199900000000000000e+04 6.000000000000000000e+01
9.429000000000000000e+03 2.200000000000000000e+01
3.232200000000000000e+04 1.600000000000000000e+01
1.219100000000000000e+04 1.000000000000000000e+01
1.160200000000000000e+04 6.200000000000000000e+01
3.940300000000000000e+04 2.900000000000000000e+01
1.073800000000000000e+04 1.000000000000000000e+00
1.347900000000000000e+04 7.300000000000000000e+01
2.466200000000000000e+04 4.200000000000000000e+01
2.727000000000000000e+03 1.600000000000000000e+01
3.988000000000000000e+03 4.500000000000000000e+01
1.209100000000000000e+04 8.000000000000000000e+01
1.445800000000000000e+04 8.100000000000000000e+01
3.205500000000000000e+04 5.000000000000000000e+00
1.337400000000000000e+04 1.600000000000000000e+01
1.735500000000000000e+04 5.000000000000000000e+01
5.222000000000000000e+03 6.000000000000000000e+00
3.060100000000000000e+04 7.800000000000000000e+01
2.766900000000000000e+04 2.900000000000000000e+01
5.274800000000000000e+04 2.500000000000000000e+01
9.369000000000000000e+03 4.200000000000000000e+01
5.384900000000000000e+04 3.900000000000000000e+01
5.117500000000000000e+04 6.000000000000000000e+00
8.351000000000000000e+03 5.000000000000000000e+00
5.233900000000000000e+04 7.500000000000000000e+01
5.808000000000000000e+03 8.700000000000000000e+01
4.960000000000000000e+02 9.300000000000000000e+01
2.688800000000000000e+04 6.100000000000000000e+01
2.916000000000000000e+04 6.200000000000000000e+01
1.357900000000000000e+04 6.200000000000000000e+01
7.674000000000000000e+03 1.900000000000000000e+01
2.160800000000000000e+04 5.200000000000000000e+01
3.372000000000000000e+03 3.000000000000000000e+00
1.554000000000000000e+03 4.300000000000000000e+01
3.614000000000000000e+04 8.000000000000000000e+00
1.238000000000000000e+03 3.900000000000000000e+01
3.136600000000000000e+04 2.400000000000000000e+01
1.209000000000000000e+04 2.000000000000000000e+00
1.156600000000000000e+04 3.400000000000000000e+01
4.080900000000000000e+04 5.100000000000000000e+01
2.854100000000000000e+04 8.800000000000000000e+01
7.423000000000000000e+03 7.100000000000000000e+01
3.289500000000000000e+04 6.500000000000000000e+01
2.858500000000000000e+04 6.200000000000000000e+01
3.148700000000000000e+04 8.000000000000000000e+01
2.358200000000000000e+04 1.000000000000000000e+00
1.164600000000000000e+04 7.100000000000000000e+01
8.391000000000000000e+03 2.300000000000000000e+01
4.146500000000000000e+04 4.500000000000000000e+01
1.351300000000000000e+04 4.300000000000000000e+01
3.187400000000000000e+04 6.100000000000000000e+01
2.706500000000000000e+04 8.900000000000000000e+01
3.991600000000000000e+04 2.200000000000000000e+01
8.249000000000000000e+03 8.600000000000000000e+01
2.533900000000000000e+04 1.900000000000000000e+01
3.393000000000000000e+04 1.800000000000000000e+01
1.742900000000000000e+04 5.000000000000000000e+00
3.271600000000000000e+04 5.400000000000000000e+01
4.043700000000000000e+04 1.000000000000000000e+01
3.186600000000000000e+04 5.100000000000000000e+01
4.240600000000000000e+04 6.300000000000000000e+01
3.425500000000000000e+04 3.700000000000000000e+01
3.080500000000000000e+04 2.200000000000000000e+01
1.958200000000000000e+04 5.300000000000000000e+01
2.944000000000000000e+04 6.500000000000000000e+01
2.244600000000000000e+04 6.900000000000000000e+01
5.496500000000000000e+04 6.400000000000000000e+01
2.856500000000000000e+04 7.600000000000000000e+01
4.300900000000000000e+04 7.000000000000000000e+00
5.056300000000000000e+04 7.700000000000000000e+01
1.687300000000000000e+04 6.700000000000000000e+01
2.101200000000000000e+04 7.700000000000000000e+01
2.437800000000000000e+04 1.000000000000000000e+00


==> pics/tupples_ESC_92_96.txt <==
4.160000000000000000e+04 8.600000000000000000e+01
1.845200000000000000e+04 5.700000000000000000e+01
1.021800000000000000e+04 7.700000000000000000e+01
2.011000000000000000e+04 4.500000000000000000e+01
2.640300000000000000e+04 7.000000000000000000e+00
2.628000000000000000e+04 5.800000000000000000e+01
2.848500000000000000e+04 1.000000000000000000e+01
1.338200000000000000e+04 4.000000000000000000e+01
2.866000000000000000e+04 3.600000000000000000e+01
4.934200000000000000e+04 7.100000000000000000e+01
2.849800000000000000e+04 7.900000000000000000e+01
4.366800000000000000e+04 3.500000000000000000e+01
1.200000000000000000e+01 3.200000000000000000e+01
1.159500000000000000e+04 8.200000000000000000e+01
7.760000000000000000e+02 4.300000000000000000e+01
1.631600000000000000e+04 1.700000000000000000e+01
4.017000000000000000e+03 2.500000000000000000e+01
3.382400000000000000e+04 4.300000000000000000e+01
1.900000000000000000e+03 1.600000000000000000e+01
4.905800000000000000e+04 2.000000000000000000e+00
2.867300000000000000e+04 0.000000000000000000e+00
4.843500000000000000e+04 7.000000000000000000e+01
4.438100000000000000e+04 9.000000000000000000e+00
4.584000000000000000e+04 4.600000000000000000e+01
1.294500000000000000e+04 4.000000000000000000e+00
3.202100000000000000e+04 7.900000000000000000e+01
2.682200000000000000e+04 3.700000000000000000e+01
2.733100000000000000e+04 8.900000000000000000e+01
3.581600000000000000e+04 2.700000000000000000e+01
1.416100000000000000e+04 4.300000000000000000e+01
9.865000000000000000e+03 2.400000000000000000e+01
1.216700000000000000e+04 4.000000000000000000e+01
1.170000000000000000e+02 4.300000000000000000e+01
3.155200000000000000e+04 3.000000000000000000e+01
4.091000000000000000e+03 5.000000000000000000e+00
4.109200000000000000e+04 3.900000000000000000e+01
3.053600000000000000e+04 3.800000000000000000e+01
4.213100000000000000e+04 6.700000000000000000e+01
1.107000000000000000e+04 7.600000000000000000e+01
9.690000000000000000e+02 1.600000000000000000e+01
4.184700000000000000e+04 4.400000000000000000e+01
1.138600000000000000e+04 8.000000000000000000e+01
2.732800000000000000e+04 3.800000000000000000e+01
2.390800000000000000e+04 1.200000000000000000e+01
3.132000000000000000e+04 5.300000000000000000e+01
2.246500000000000000e+04 6.400000000000000000e+01
4.730800000000000000e+04 7.100000000000000000e+01
2.171500000000000000e+04 7.600000000000000000e+01
6.777000000000000000e+03 3.800000000000000000e+01
4.728500000000000000e+04 6.000000000000000000e+00
1.110400000000000000e+04 4.100000000000000000e+01
3.134000000000000000e+04 6.000000000000000000e+01
4.448400000000000000e+04 8.900000000000000000e+01
1.672700000000000000e+04 9.000000000000000000e+00
3.235700000000000000e+04 1.500000000000000000e+01
1.931600000000000000e+04 7.400000000000000000e+01
7.493000000000000000e+03 3.500000000000000000e+01
4.448700000000000000e+04 3.000000000000000000e+01
4.756000000000000000e+03 6.000000000000000000e+01
3.658400000000000000e+04 3.600000000000000000e+01
4.611600000000000000e+04 1.100000000000000000e+01
7.253000000000000000e+03 4.100000000000000000e+01
3.084600000000000000e+04 2.300000000000000000e+01
4.593600000000000000e+04 4.000000000000000000e+01
1.289600000000000000e+04 7.200000000000000000e+01
2.267000000000000000e+03 1.300000000000000000e+01
2.721100000000000000e+04 7.100000000000000000e+01
8.188000000000000000e+03 4.100000000000000000e+01
1.168200000000000000e+04 4.200000000000000000e+01
1.208900000000000000e+04 1.000000000000000000e+01
4.599100000000000000e+04 4.800000000000000000e+01
1.233000000000000000e+04 6.500000000000000000e+01
2.414600000000000000e+04 6.200000000000000000e+01
2.279400000000000000e+04 9.200000000000000000e+01
3.278200000000000000e+04 7.100000000000000000e+01
3.419900000000000000e+04 9.500000000000000000e+01
8.561000000000000000e+03 6.100000000000000000e+01
2.118600000000000000e+04 7.500000000000000000e+01
1.323900000000000000e+04 4.500000000000000000e+01
1.640000000000000000e+03 5.400000000000000000e+01
4.136600000000000000e+04 5.400000000000000000e+01
3.423000000000000000e+03 5.100000000000000000e+01
4.442500000000000000e+04 8.500000000000000000e+01
4.510400000000000000e+04 1.800000000000000000e+01
1.115400000000000000e+04 6.000000000000000000e+01
4.375900000000000000e+04 4.000000000000000000e+01
4.598100000000000000e+04 2.900000000000000000e+01
1.942100000000000000e+04 9.400000000000000000e+01
3.585400000000000000e+04 2.000000000000000000e+01
2.119300000000000000e+04 8.500000000000000000e+01
4.304800000000000000e+04 6.300000000000000000e+01
4.704300000000000000e+04 3.800000000000000000e+01
4.605200000000000000e+04 1.500000000000000000e+01
3.320700000000000000e+04 6.400000000000000000e+01
2.810100000000000000e+04 5.000000000000000000e+00
1.532400000000000000e+04 6.700000000000000000e+01
3.540500000000000000e+04 6.200000000000000000e+01
3.061100000000000000e+04 7.800000000000000000e+01
1.070400000000000000e+04 2.300000000000000000e+01
4.547100000000000000e+04 7.000000000000000000e+01

